Real-Time Control over Wireless Networks

Industrial internet of Things (IIoT) are gaining popularity for use in large-scale applications such as oil-field management (e.g., $74\times 8$km$^2$ East Texas Oil-field), smart farming, smart manufacturing, smart grid, and data center power management. These applications require the wireless stack to provide a scalable, reliable, low-power and low-latency communication. To realize a predictable and reliable communication in a highly unreliable wireless environment, industrial wireless standards use a centralized wireless stack design. In a centralized wireless stack design, a central manager generates routes and a communication schedule for a multi-channel time division multiple access communication (TDMA) based medium access control (MAC). However, a centralized wireless stack design is highly energy consuming, not scalable, and does not support frequent changes to networks or workloads. To address these challenges, the following contributions are made in this dissertation: (1) A scalable and distributed routing algorithm for industrial IoT which generates graph routes, which offer a high degree of redundancy, (2) A local and online scheduling algorithm that is scalable, energy-efficient, and supports network/workload dynamics while ensuring reliability and real-time performance, (3) An approach to minimize latency for in-band integration of multiple low-power networks, (4) A fast and efficient test of schedulability that determines if an application meets the real-time performance requirement for given network topology, and (5) A distributed scheduling and control co-design that balances the control performance requirement and real-time performance for industrial IoT.

==> DistributedHart_TMC/Results/NHloopScalability_Energy.csv <==
5,0.0239,0.016,0.24,0.018,1225.728,0,1225.728,0
10,0.628,0.038,0.63,0.04,1225.728,0,1225.728,0
15,1.121,0.056,1.12,0.05,85800.96,0,85800.96,0
20,1.72,0.095,1.72,0.09,85800.96,0,85800.96,0
25,2.308,0.104,2.29,0.105,,,,
30,2.726,0.113,2.71,0.11,,,,
35,3.303,0.105,3.3,0.1,,,,
40,3.889,0.154,3.9,0.15,,,,
45,4.482,0.13,4.47,0.133,,,,
50,5.051,0.192,5.07,0.196,,,,
55,5.87,0.21,5.87,0.21,,,,
60,7.05,0.24,7.05,0.24,,,,

==> DistributedHart_TMC/Results/NHloopScalability_Memory.csv <==
5,0.028,0.0008,0.028,0.0008,60,0,60,0
10,0.048,0.001,0.048,0.001,60,0,60,0
15,0.065,0.001,0.065,0.001,4200,0,4200,0
20,0.08,0.001,0.08,0.001,4200,0,4200,0
25,0.094,0.001,0.094,0.001,,,,
30,0.102,0.001,0.102,0.001,,,,
35,0.112,0.001,0.112,0.001,,,,
40,0.122,0.001,0.122,0.001,,,,
45,0.131,0.0005,0.131,0.0005,,,,
50,0.14,0.0008,0.14,0.0008,,,,

==> DistributedHart_TMC/Results/NHloopScalability_Sched.csv <==
5,1,0,1,0,1,0,1,0
10,0.96,0,0.92,0,1,0,1,0
15,0.96,0,0.96,0,1,0,1,0
20,0.96,0,0.72,0,1,0,1,0
25,1,0,0.96,0,,,,
30,1,0,1,0,,,,
35,1,0,0.92,0,,,,
40,0.96,0,0.96,0,,,,
45,1,0,0.96,0,,,,
50,1,0,1,0,,,,
55,1,0,1,0,,,,
60,1,0,1,0,,,,

==> DistributedHart_TMC/Results/NHloopScalability_Time.csv <==
5,15.57894737,1.168421053,15.57894737,1.103508772,43931.16672,0,43931.16672,0
10,40.89473684,2.596491228,40.24561403,2.466666667,43931.16672,0,43931.16672,0
15,72.70175439,3.245614035,72.76666667,3.635087719,153759.0835,0,153759.0835,0
20,111.6491228,5.842105263,111.6491228,5.842105263,153759.0835,0,153759.0835,0
25,148.6491228,6.815789474,149.2982456,9.087719299,,,,
30,175.9122807,7.140350877,176.5614035,7.140350877,,,,
35,214.2105263,6.49122807,214.2105263,6.49122807,,,,
40,253.1578947,9.736842105,252.4438596,9.996491228,,,,
45,290.1578947,8.633333333,290.9368421,8.438596491,,,,
50,329.1052632,12.72280702,327.8070176,12.33333334,,,,
55,371.88,14,371.88,14,,,,
60,420.23,16,420.23,16,,,,

==> DistributedHart_TMC/Results/NonUniform_Sched.csv <==
5,1,0,1,0
10,0.92,0,0.92,0
15,0.84,0,0.84,0
20,0.56,0,0.76,0
25,0.44,0,0.6,0
30,0.28,0,0.64,0
35,0.36,0,0.56,0

==> DistributedHart_TMC/Results/SchedulabilityTest.csv <==
5,1,0,1,0
10,1,0,1,0
15,1,0,0.92,0
20,1,0,0.72,0
25,0.96,0,0.48,0

==> DistributedHart_TMC/Results/latencyCentralized.csv <==
0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.26,0.26,0.26,0.26,0.26
0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.288,0.292,0.292,0.292,0.292,0.292
0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.416,0.42,0.42,0.42,0.42,0.42
0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.448,0.452,0.452,0.452,0.452,0.452
0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.484,0.484,0.484,0.484,0.484
0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.516,0.516,0.516,0.516,0.516
0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.548,0.548,0.548,0.548,0.548
0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.576,0.58,0.58,0.58,0.58,0.58
0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.612,0.612,0.612,0.612,0.612
0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.772,0.772,0.772,0.772,0.772
0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.804,0.804,0.804,0.804,0.804
0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.836,0.836,0.836,0.836,0.836
0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.868,0.868,0.868,0.868,0.868
1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.056,1.06,1.06,1.06,1.06,1.06
1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.088,1.092,1.092,1.092,1.092,1.092
1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.12,1.124,1.124,1.124,1.124,1.124
1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.152,1.156,1.156,1.156,1.156,1.156
1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.184,1.188,1.188,1.188,1.188,1.188
1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.216,1.22,1.22,1.22,1.22,1.22
1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.44,1.444,1.444,1.444,1.444,1.444
1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.472,1.476,1.476,1.476,1.476,1.476
1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.504,1.508,1.508,1.508,1.508,1.508
1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.536,1.54,1.54,1.54,1.54,1.54
1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.568,1.572,1.572,1.572,1.572,1.572
1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.604,1.604,1.604,1.604,1.604

==> DistributedHart_TMC/Results/latencyDem.csv <==
[90, 90, 90, 90],,4,4,4,4,5,4,5,4,5,5,4,4,5,4,7,4,4,4,4,5,4,4,4,6,5,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,5,4,5,6,5,5,4,4,4,5,5,5,4,5,4,4,4,5,4,4,4,5,4,5,4,4,5,5,5,5,4,4,4,4,4,5,5,5,4,4,4,4,4,6,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,6,5,4,4,5,4,5,4,4,4,5,4,4,5,6,7,5,4,4,4,5,4,4,4,4,4,6,4,4,4,4,5,4,5,4,5,4,5,4,4,4,4,4,4,6,5,4,5,4,4,4,4,5,5,5,4,4,5,6,4,4,4,4,4,6,4,5,4,4,4,4,5,4,4,7,5,4,5,4,5,4,4,5,5,4,5,4,4,5,4,4,6,4,4,4,4,4,4,5,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,5,6,4,4,5,5,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,7,5,4,4,4,4,6,4,4,4,4,5,5,4,4,5,4,5,5,4,4,5,5,5,4,5,4,5,5,4,4,4,4,4,4,5,5,6,4,4,5,4,5,5,4,4,4,4,4,4,4,5,5,5,4,5,4,4,5,4,4,4,4,4,5,4,5,4,4,5,4,4,4,6,4,4,4,5,5,4,4,4,5,4,5,4,4,6,4,4,4,4,5,4,5,5,4,4,5,4,5,7,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,6,5,5,4,4,5,5,8,4,4,4,4,6,4,4,5,5,4,4,5,4,6,4,4,5,4,4,4,4,6,5,5,4,5,5,4,4,4,4,4,4,5,5,6,4,7,4,4,4,4,5,4,4,4,4,5,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,8,4,4,4,5,4,6,5,4,5,4,4,4,4,5,4,5,4,4,4,6,4,4,4,4,5,4,5,4,5,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,5,5,4,5,4,4,4,5,4,6,4,5,4,5,6,4,4,5,4,4,4,4,5,4,4,5,6,4,4,4,4,4,4,5,5,4,4,6,4,4,4,4,4,4,4,4,4,5,4,5,5,5,4,5,4,5,4,5,7,4,4,4,4,4,6,4,4,4,4,6,5,6,4,4,4,5,5,4,5,4,6,4,4,4,4,4,6,4,5,4,4,5,5,6,4,5,4,4,5,4,4,5,4,6,4,4,4,5,4,5,6,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,5,4,4,4,4,4,5,5,4,4,4,4,5,4,4,6,5,5,4,4,4,5,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,6,4,6,4,4,5,5,4,5,4,4,4,4,4,5,5,5,5,4,4,5,5,4,4,4,4,5,6,4,4,7,4,4,5,4,5,5,4,5,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,5,4,4,4,5,4,5,4,7,4,5,4,4,4,4,4,6,6,6,4,4,4,4,4,4,6,4,5,4,4,5,5,5,4,4,4,4,4,5,4,6,4,4,4,4,5,4,5,5,4,4,4,5,5,5,4,4,7,4,4,5,4,7,5,4,5,4,6,5,4,5,4,4,4,7,6,4,4,5,4,6,5,5,7,5,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,4,4,5,4,5,4,4,5,4,6,5,4,4,6,4,4,4,4,5,4,4,6,5,6,4,4,4,6,5,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,7,4,4,4,6,7,4,4,4,4,4,6,5,4,4,4,6,4,5,4,4,6,4,4,4,6,5,4,4,5,4,4,4,5,4,4,4,5,4,5,4,4,7,5,4,6,5,4,4,4,8,5,4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,5,4,4,4,4,5,4,5,4,4,4,4,5,4,4,5,5,4,5,4,5,4,4,5,5,5,5,4,4,4,5,5,4,5,4,4,4,5,4,5,4,4,6,4,4,4,5,4,4,4,4,4,4,6,4,4,5,4,4,4,5,5,5,4,4,4,4,4,5,5,4,4,4,4,4,4,5,5,5,6,5,4,4,4,5,5,4,4,4,5,4,5,4,4,8,4,4,4,4,4,4,4,4,5,4,4,5,6,5,4,4,4,4,4,6,5,4,5,4,6,4,4,5,5,4,4,4,5,4,5,4,5,5,4,4,4,5,5,6,4,4,4,5,5,4,4,5,4,4,4,5,4,4,4,4,4,6,6,5,4,4,5,4,4,4,5,4,4,4,4,4,4,6,4,6,4,5,4,4,4,4,5,5,4,4,5,4,5,4,4,4,5,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,5,4,4,4,5,4,4,4,4,4,5,4,5,4,5,6,4,4,4,4,4,4,4,4,5,4,4,6,5,6,5,4,4,4,4,5,5,5,6,4,4,7,5,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,6,4,4,4,4,4,5,4,5,5,5,5,4,5,4,4,4,5,4,5,4,4,5,6,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,5,6,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,6,4,4,4,5,7,4,4,4,5,4,5,4,4,5,5,4,4,4,4,4,5,7,4,4,4,4,4,4,6,4,4,4,4,4,5,4,5,8,4,6,4,4,6,4,4,5,8,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,7,5,6,5,4,5,4,5,4,4,4,4,4,6,5,5,4,4,4,4,4,5,5,4,7,5,5,8,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,6,6,4,5,4,4,4,4,4,5,6,4,4,5,4,4,4,4,4,4,4,5,6,4,4,8,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,5,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,5,5,5,4,4,4,4,6,4,4,6,4,5,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,5,5,5,4,5,5,5,5,4,4,8,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,5,4,4,6,4,5,5,5,4,4,4,4,4,5,4,4,4,4,6,4,4,5,5,6,4,4,5,4,4,4,6,7,5,4,6,4,5,5,4,6,4,4,4,5,7,4,4,5,4,5,4,4,4,6,4,4,4,5,5,4,4,5,5,5,4,4,5,5,5,6,4,5,5,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,7,5,6,4,4,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,6,5,4,5,4,4,4,4,4,4,5,5,5,4,4,4,5,4,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,6,5,4,6,4,4,4,6,4,5,4,5,4,5,4,4,4,4,4,6,4,5,4,5,4,4,4,5,4,4,4,4,6,5,4,4,5,4,5,4,4,4,6,4,4,4,5,4,5,6,5,4,5,4,4,4,4,4,4,4,4,4,5,8,4,4,4,4,5,5,5,4,4,4,6,5,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,5,5,4,4,4,5,4,4,4,5,8,4,6,4,4,5,4,5,4,4,5,4,5,4,5,5,4,5,5,4,4,5,5,7,6,4,4,4,4,5,5,6,4,5,4,4,4,5,4,4,5,4,5,4,4,5,6,4,7,5,4,4,4,4,5,5,4,4,6,7,5,5,4,4,4,5,4,4,6,4,5,4,4,5,4,4,5,5,8,5,4,6,4,6,4,4,4,5,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,5,6,4,5,4,4,4,5,4,5,5,5,5,5,5,4,5,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,6,7,6,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,5,4,5,5,4,5,4,4,6,5,4,4,4,5,4,5,4,4,4,4,4,5,5,7,4,6,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,6,5,4,4,4,4,4,5,5,5,4,5,4,4,4,5,6,6,4,5,4,4,4,5,4,5,4,4,4,4,4,4,5,4,6,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,5,4,4,5,5,5,4,4,4,4,4,5,5,4,5,4,6,4,5,4,4,4,5,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,5,5,5,4,4,4,7,4,4,4,5,4,4,4,4,4,5,4,4,5,5,5,4,4,4,7,5,4,5,5,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,5,4,4,5,4,5,4,5,5,4,4,4,4,6,5,4,4,4,5,6,5,4,4,4,4,5,4,4,6,4,7,4,5,4,4,4,4,5,6,4,5,5,4,4,4,4,5,4,6,5,6,4,4,5,4,4,4,4,5,5,5,4,5,6,4,5,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,6,5,5,4,4,6,5,4,4,4,4,4,4,5,4,5,4,5,4,4,4,5,4,4,4,6,5,4,4,4,5,4,5,5,4,6,4,6,5,5,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,5,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,5,5,4,5,4,5,4,4,4,5,4,6,5,4,6,4,5,5,4,4,4,5,5,4,4,4,5,4,4,4,4,7,4,5,4,5,4,4,4,4,4,4,4,4,5,4,7,4,5,4,4,5,4,5,4,5,4,5,4,5,4,5,4,4,6,4,5,4,4,4,4,5,4,4,4,4,4,5,5,5,4,4,4,4,4,4,5,5,4,5,4,5,4,5,6,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,6,5,4,4,5,5,4,5,4,4,4,5,5,5,5,6,4,4,5,4,5,5,5,5,4,4,7,5,5,5,4,4,4,5,4,5,4,4,6,4,4,4,5,4,4,4,4,5,6,4,4,6,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,5,5,5,4,4,5,6,5,4,5,5,4,5,4,7,4,4,5,5,6,4,5,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,6,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,7,4,4,5,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,5,5,5,4,4,4,5,5,4,5,4,4,5,4,5,4,6,4,6,4,5,6,4,5,4,6,5,4,5,4,5,6,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,5,5,4,5,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,6,5,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,5,5,6,5,4,4,5,6,4,4,4,5,4,5,5,5,4,5,5,4,4,5,4,5,5,4,4,6,4,4,4,5,5,4,4,4,5,4,4,4,7,5,4,5,5,5,5,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,5,4,6,4,5,4,4,6,5,5,4,4,4,4,5,6,4,4,4,4,4,5,6,5,4,4,4,4,6,5,4,4,4,5,4,5,4,5,4,5,4,5,4,4,4,5,5,4,4,5,4,6,4,5,4,4,4,4,4,7,4,4,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,4,5,4,4,4,6,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,5,5,4,5,4,4,5,5,4,6,5,4,5,4,5,5,5,4,4,4,4,4,4,5,5,4,4,6,5,5,5,4,4,4,4,5,4,5,4,5,5,4,4,4,4,5,5,5,4,4,5,4,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,6,4,5,4,7,4,4,4,4,5,4,5,5,4,6,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,6,5,4,4,4,4,5,4,4,4,4,4,5,5,4,4,6,4,4,4,5,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,6,4,4,4,5,5,4,5,5,4,4,4,4,4,4,4,6,5,6,4,4,4,7,4,4,4,4,4,4,4,4,4,5,6,4,4,4,4,4,4,5,4,5,5,4,4,4,4,5,4,4,6,4,4,4,4,4,4,6,4,5,6,4,5,4,4,6,5,4,4,4,4,5,5,4,4,4,4,4,5,5,5,5,5,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,5,8,4,4,4,4,6,4,4,4,4,4,5,4,4,5,6,4,5,4,6,4,6,5,4,4,4,4,5,4,4,5,4,5,5,4,5,4,5,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,7,4,5,4,4,4,4,4,4,4,4,5,5,4,7,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,5,4,6,5,7,4,4,4,6,4,4,5,4,4,4,5,4,4,5,4,4,6,5,4,5,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,5,5,5,4,6,5,4,6,5,4,4,5,5,4,4,4,5,4,4,4,5,4,4,5,4,5,4,4,4,4,4,5,5,4,4,4,4,7,4,5,5,6,4,4,4,4,4,4,5,5,4,5,4,4,5,4,4,4,4,5,5,4,4,4,5,4,5,5,4,5,4,4,4,4,5,6,4,4,4,4,4,6,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,7,5,4,4,4,4,4,5,4,4,5,4,5,5,4,4,5,5,5,4,5,5,4,4,6,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,6,5,6,5,5,4,5,5,5,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,6,5,4,4,4,4,5,4,6,5,5,4,4,5,4,4,4,8,6,6,5,5,5,5,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,5,5,5,4,6,5,4,5,5,4,6,4,4,4,6,4,5,4,4,5,5,5,4,7,4,4,4,4,7,6,4,5,4,4,5,5,5,5,4,4,4,5,4,6,4,6,4,4,4,5,5,4,7,4,6,5,4,4,5,5,4,4,4,8,4,4,4,4,4,5,7,4,5,4,4,5,4,5,6,5,5,6,4,5,5,4,4,5,4,4,6,4,4,5,4,4,7,5,5,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,5,4,5,4,4,5,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,6,6,4,5,4,4,4,5,5,4,5,4,5,4,5,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,6,4,5,5,4,5,4,4,4,5,5,4,5,7,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,6,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,5,4,6,4,4,4,6,5,5,4,5,5,5,4,4,5,5,4,4,4,4,7,4,4,4,4,4,4,4,5,4,6,5,4,4,5,5,5,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,5,6,5,5,4,4,4,4,6,5,5,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,6,4,4,5,4,4,6,4,4,4,5,4,7,5,5,6,4,4,4,4,4,5,6,4,4,4,5,5,6,4,6,4,4,6,4,4,4,5,4,4,4,4,4,4,4,6,4,4,4,5,4,5,4,4,4,5,4,4,5,5,4,4,4,4,4,5,4,4,5,5,5,4,5,6,4,4,4,4,5,4,7,4,4,5,4,4,4,4,4,4,5,6,4,4,4,6,5,4,5,4,4,4,4,4,5,4,4,4,5,4,4,5,6,4,4,5,4,4,5,5,4,4,4,4,5,4,5,4,5,6,4,4,4,4,5,4,4,4,4,4,4,4,5,6,4,5,4,4,4,4,4,5,4,4,4,5,4,4,6,4,4,4,4,5,4,5,5,4,4,5,4,4,5,4,4,5,4,5,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,6,5,4,5,5,6,5,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,5,5,4,6,5,4,4,4,5,5,5,5,5,5,6,5,4,4,5,4,4,5,4,4,5,6,4,4,4,5,4,4,4,4,4,6,5,4,4,4,5,4,4,4,4,6,4,4,5,4,4,4,4,5,4,4,4,5,5,4,5,5,4,4,5,5,4,4,5,4,7,4,4,4,5,4,4,6,4,4,5,5,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,6,4,4,5,4,4,5,5,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,6,5,4,4,5,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,5,5,4,5,5,4,5,4,4,4,6,4,4,4,6,4,6,5,4,4,4,5,5,5,4,4,4,4,5,6,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,5,4,4,4,4,6,5,5,4,4,4,4,4,6,4,4,4,4,6,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,6,5,6,5,4,5,4,8,5,4,4,7,4,4,4,6,5,5,5,5,4,5,4,4,4,4,4,4,4,7,5,4,4,4,4,5,4,4,4,6,4,4,4,4,4,4,6,4,4,4,4,4,4,6,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,7,5,5,4,4,5,4,5,4,4,4,5,4,6,4,5,4,4,5,4,4,4,5,4,4,5,6,4,4,5,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,6,5,4,4,4,5,4,7,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,5,4,5,6,4,5,6,5,4,4,4,5,4,6,4,4,5,4,4,5,4,4,4,5,4,4,4,7,4,4,4,5,5,4,4,6,4,4,4,5,4,7,4,4,4,7,4,4,4,4,4,6,4,4,4,6,4,5,5,5,4,4,5,4,4,4,4,8,4,6,4,5,6,4,5,5,5,5,4,4,5,4,4,5,4,5,5,4,4,4,4,4,4,4,5,5,5,4,4,5,5,4,5,4,4,5,4,4,5,4,5,4,5,6,4,4,7,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,5,8,4,5,4,4,8,4,6,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,6,5,4,5,4,4,7,5,4,5,4,5,5,4,4,4,5,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,5,4,4,6,7,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,5,4,5,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,4,4,6,5,6,4,4,4,5,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,5,4,5,5,4,4,6,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,6,7,4,6,5,4,4,4,4,4,4,5,4,5,4,5,4,4,4,5,4,5,4,4,5,4,5,4,6,5,4,5,5,5,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,5,5,4,5,5,4,5,4,4,4,4,4,4,5,6,4,4,5,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,6,4,4,5,4,4,4,4,5,6,5,4,4,4,4,5,5,6,5,5,4,4,5,5,5,4,4,4,5,4,4,4,4,5,4,4,7,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,5,4,7,5,4,4,5,4,4,5,5,4,5,5,4,5,4,5,4,4,5,4,5,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,5,6,4,4,7,4,5,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,5,6,4,5,4,6,5,4,4,5,4,4,4,4,5,5,4,4,4,5,4,4,4,5,5,4,4,4,5,4,4,4,4,5,4,5,4,4,5,5,4,4,5,4,4,4,4,7,4,4,4,4,4,5,5,5,4,4,5,7,4,4,4,4,6,4,4,4,4,5,4,4,7,4,4,4,4,5,5,6,4,4,4,4,6,5,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,6,4,7,5,5,6,5,4,5,4,5,4,5,5,4,5,4,4,4,4,4,4,5,4,5,4,5,4,5,4,5,4,5,4,6,5,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,5,5,4,4,5,5,4,4,4,4,4,4,6,4,6,4,4,4,5,6,5,4,5,4,4,4,5,4,4,4,4,4,4,4,5,5,6,5,4,4,4,5,4,4,4,5,5,5,4,4,5,5,4,4,5,4,5,4,4,6,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,7,5,4,4,5,5,4,4,4,4,4,4,5,5,6,7,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,6,6,4,4,6,4,4,4,5,4,4,4,4,5,4,5,5,4,5,5,4,7,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,5,5,4,4,5,5,4,4,4,6,5,5,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,6,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,5,7,5,5,6,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,5,4,7,4,5,5,8,4,4,4,4,6,4,4,5,5,5,4,4,4,6,5,4,4,4,4,5,6,4,5,4,5,4,6,4,4,4,5,5,4,4,5,4,4,5,6,4,4,4,5,4,8,4,6,4,4,4,4,4,4,5,5,4,5,4,6,4,4,4,4,6,4,4,4,6,6,5,5,6,5,4,5,4,4,4,4,5,4,4,4,4,5,4,4,4,4,5,4,4,7,5,4,4,4,4,4,4,6,6,5,4,4,4,5,5,5,6,5,4,4,4,5,5,4,4,4,4,5,4,4,4,5,4,4,5,4,6,5,5,4,4,4,4,4,4,5,5,5,5,4,6,4,4,4,4,5,4,6,4,4,5,4,4,4,4,5,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,6,5,5,4,4,5,5,4,4,6,5,5,4,5,5,5,5,4,4,5,6,4,4,4,4,5,4,5,6,4,4,4,5,4,4,4,4,4,4,5,4,5,4,5,5,4,4,6,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,7,4,5,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,6,4,5,6,4,4,5,8,6,4,4,4,4,4,4,4,6,4,4,5,4,7,5,5,5,5,4,4,4,4,4,5,4,5,5,4,4,4,4,4,6,4,4,4,4,5,5,4,5,5,5,6,4,4,5,6,4,5,4,4,4,5,5,7,4,5,5,4,4,4,4,4,5,5,5,6,5,4,4,4,5,5,4,4,4,4,4,4,4,5,5,7,5,5,4,4,4,5,5,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,6,4,4,4,4,4,5,4,4,4,4,5,4,4,5,5,4,4,5,4,4,6,5,4,7,4,4,5,4,4,4,5,4,4,5,4,4,5,5,5,4,5,4,4,4,7,4,4,4,4,9,4,5,5,5,5,6,5,4,4,5,4,4,4,4,4,5,5,4,4,4,5,4,4,5,4,4,4,5,6,4,4,4,4,4,4,4,5,4,4,4,5,6,4,4,5,4,4,5,5,4,4,6,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,5,4,5,4,4,6,4,4,6,6,4,4,6,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,5,5,4,5,5,4,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,7,5,4,5,4,6,5,4,5,4,4,4,5,5,4,4,4,6,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,6,4,4,4,4,6,4,5,4,4,5,4,4,4,4,4,4,4,6,4,5,4,5,4,4,4,4,4,4,6,5,4,4,4,4,7,4,4,4,5,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,6,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,6,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,6,4,4,5,4,4,4,4,4,4,5,4,4,4,7,5,5,6,4,5,4,5,4,4,5,4,5,5,4,4,4,4,4,4,4,5,5,5,6,5,4,4,4,5,5,4,4,4,5,4,4,5,4,5,4,4,4,4,4,6,4,4,4,4,4,4,7,4,4,4,5,5,4,4,6,4,4,5,4,4,5,4,4,4,4,5,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,4,6,4,7,5,6,4,4,6,4,4,4,6,4,4,4,4,4,5,4,4,4,5,4,4,5,5,4,5,4,4,5,4,4,5,5,4,4,4,4,5,5,5,4,4,5,5,7,4,4,4,4,5,4,6,5,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,6,4,4,4,4,4,5,5,4,6,4,4,4,5,4,5,5,5,4,4,5,4,5,6,4,4,5,4,5,4,5,4,5,6,4,4,4,4,5,4,5,4,6,5,4,4,5,5,4,5,4,4,5,5,4,4,6,4,4,5,4,4,4,5,4,5,5,4,4,4,4,4,4,4,6,4,4,6,5,4,5,4,5,4,4,7,5,4,5,4,5,4,4,4,4,5,4,4,5,4,5,5,5,5,5,4,6,4,5,4,4,4,4,4,5,6,5,5,4,4,5,4,5,4,4,4,5,4,5,7,5,4,4,5,4,4,5,4,4,4,6,4,5,4,4,4,6,5,4,4,4,5,4,4,5,4,4,6,5,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,6,4,4,5,4,4,5,4,4,4,4,5,4,4,7,4,4,4,5,5,5,4,8,4,4,5,4,4,4,4,4,5,4,4,4,6,4,5,4,5,4,4,5,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,7,4,4,4,8,5,4,4,4,4,4,6,5,4,4,5,5,4,4,5,4,4,5,7,4,4,5,6,8,5,4,4,4,5,4,5,4,4,5,5,4,4,5,4,5,4,5,4,4,4,4,4,5,7,5,4,4,4,4,4,4,4,4,5,4,4,6,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,5,5,4,5,5,4,4,4,5,4,4,4,4,4,5,4,4,5,6,4,5,5,5,5,4,4,4,6,6,4,6,5,4,4,4,4,5,4,4,6,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,5,5,5,4,5,4,4,5,4,5,4,4,5,4,4,4,5,4,6,4,4,5,4,4,4,4,5,4,4,4,4,5,5,4,4,6,4,4,4,4,4,4,4,5,5,5,7,4,4,4,4,5,4,6,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,4,4,4,4,5,4,4,4,6,5,5,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,5,4,4,6,4,4,4,4,4,5,4,4,4,4,5,4,6,4,5,4,5,4,5,5,4,4,4,6,4,5,5,4,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,6,4,6,4,5,5,4,4,4,5,4,4,6,5,5,5,4,6,4,5,4,4,4,4,4,4,5,5,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,6,4,4,4,4,5,4,4,4,4,5,4,4,4,6,4,4,4,4,4,5,4,5,4,4,4,5,5,4,5,5,5,4,4,4,4,5,6,5,4,4,4,4,4,4,4,5,4,6,4,4,4,5,4,4,4,5,4,4,5,4,4,4,5,4,6,4,4,4,6,4,6,4,4,5,4,5,5,4,6,5,4,5,4,4,4,4,5,5,4,4,5,5,4,5,5,6,4,4,4,4,5,4,5,5,5,4,7,6,4,4,4,4,4,4,6,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,5,6,5,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,5,8,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,6,4,4,4,4,5,4,4,6,4,4,4,4,4,4,5,4,5,5,4,5,5,4,5,4,4,5,5,6,4,5,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,5,4,4,4,4,5,4,4,4,5,4,6,4,4,4,4,6,4,4,4,4,4,5,4,5,4,4,4,5,4,4,5,5,4,4,4,4,4,5,5,5,4,6,4,6,4,5,4,6,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,6,5,5,4,5,4,5,4,4,4,4,6,4,4,5,4,4,4,4,4,4,6,4,4,4,5,5,4,4,5,4,5,5,4,4,4,4,5,4,7,4,5,4,5,4,4,4,5,4,4,4,4,4,6,4,4,5,4,4,4,6,4,5,5,4,4,4,4,4,4,4,6,6,5,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,6,4,5,4,6,4,4,4,4,5,4,4,4,5,4,4,6,6,6,4,5,4,4,6,4,4,6,4,7,5,5,4,4,6,4,5,5,5,5,5,6,6,4,4,4,4,4,5,4,4,4,5,5,4,4,4,5,6,5,4,4,5,4,4,4,6,6,4,4,4,5,4,4,5,5,6,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,5,4,4,4,5,4,5,5,4,6,4,4,4,5,5,6,4,4,4,5,4,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,6,5,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,5,4,5,4,6,5,5,4,5,5,5,5,7,4,5,6,4,4,5,4,7,4,5,4,4,5,5,5,5,5,4,4,4,5,4,4,4,4,6,6,5,4,4,4,4,5,8,5,7,4,5,4,4,4,5,5,4,6,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,6,4,5,4,4,5,4,5,4,5,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,6,4,5,5,4,5,5,4,4,4,5,4,4,4,6,5,4,5,5,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,6,4,4,4,6,4,4,4,4,4,5,4,4,5,5,5,4,4,5,4,5,4,4,5,4,4,5,4,5,5,6,4,4,4,4,5,4,4,6,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,5,5,4,5,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,5,5,4,5,5,4,4,4,4,4,4,4,4,4,7,5,4,5,4,4,6,4,4,4,5,5,4,5,5,4,5,4,5,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,8,4,5,5,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,5,5,4,4,5,5,5,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,5,4,4,5,5,4,4,6,4,4,5,4,4,5,4,5,4,5,4,4,4,4,4,4,5,5,4,5,4,4,6,5,4,4,5,4,4,6,4,4,4,7,4,4,4,5,4,5,4,5,6,6,4,5,4,5,4,6,5,4,4,4,4,4,4,4,4,4,4,5,5,4,6,6,6,4,4,4,4,4,5,5,5,4,5,5,5,4,4,4,6,4,4,4,5,4,4,5,6,4,4,6,5,4,4,5,5,4,5,5,4,5,5,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,5,5,4,5,4,4,7,4,4,5,4,5,5,5,4,4,4,4,7,4,4,4,5,4,4,5,5,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,6,4,4,7,4,4,4,4,4,4,5,5,6,4,5,4,4,4,5,4,5,4,4,5,4,5,4,4,4,4,4,4,5,4,5,6,4,6,4,4,5,4,4,4,5,4,4,4,4,4,6,4,5,5,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,5,5,5,5,4,5,5,4,4,4,8,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,5,4,6,5,4,5,5,6,5,4,6,4,4,5,4,4,4,5,6,4,4,6,4,6,4,4,8,4,5,4,4,4,4,4,4,4,5,4,5,4,5,5,4,5,5,5,4,4,4,4,5,5,4,5,4,4,5,4,4,4,5,4,4,4,4,5,5,4,4,6,4,5,4,5,5,5,4,4,4,4,6,4,4,7,4,7,4,4,4,5,5,5,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,7,5,5,4,4,5,5,4,4,5,5,4,5,4,4,4,4,4,5,4,4,5,5,5,4,4,5,4,4,5,6,4,6,5,4,5,5,6,5,4,4,4,5,5,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,6,4,7,5,4,4,6,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,5,5,4,4,4,4,4,5,4,4,5,4,4,4,5,5,5,5,4,4,4,4,4,4,4,4,4,7,5,5,4,4,4,4,4,4,4,4,5,4,4,6,5,4,4,4,4,4,4,5,6,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,6,4,4,4,4,5,4,4,4,5,4,4,6,4,4,5,5,4,4,4,4,4,4,4,4,6,4,5,6,7,4,4,5,5,4,4,4,4,4,6,4,4,5,5,5,4,5,5,5,5,5,4,4,4,4,5,5,4,8,4,4,5,4,7,4,4,6,4,5,4,5,5,4,5,5,4,4,4,4,4,4,5,5,4,4,6,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,7,4,7,4,6,4,6,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,5,5,5,4,5,4,5,4,4,5,4,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,5,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,5,5,5,5,4,5,5,7,4,5,4,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,5,5,5,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,6,4,4,5,7,4,5,4,5,4,5,4,4,5,5,4,4,4,5,4,4,4,5,5,4,4,6,4,5,4,5,4,4,4,5,6,4,5,4,5,5,4,4,4,4,6,4,4,5,4,4,4,4,4,6,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,5,4,4,5,4,5,4,5,5,4,6,4,5,4,5,4,5,4,6,4,5,4,4,4,4,5,4,4,5,4,8,6,4,5,5,4,5,5,6,4,4,4,4,5,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,6,4,4,4,4,4,6,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,7,5,5,4,5,4,4,5,5,4,5,4,4,5,6,4,4,5,4,4,4,7,4,5,5,4,7,5,4,4,4,5,6,4,4,5,5,4,4,5,5,5,4,8,6,4,5,4,4,4,4,4,4,5,4,4,4,4,6,5,6,4,6,4,4,5,5,4,4,4,4,5,5,4,4,4,4,4,4,5,5,4,5,5,4,4,5,4,4,5,5,5,4,5,6,4,6,5,4,4,4,5,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,6,4,5,4,6,4,4,4,4,5,5,5,4,4,4,5,4,4,4,4,6,5,4,5,5,4,4,4,4,6,4,4,4,4,4,4,5,4,5,4,4,5,5,5,4,4,6,5,4,4,4,5,4,4,4,5,5,4,4,5,5,5,5,4,4,6,4,5,4,4,4,4,5,4,5,4,5,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,6,4,4,7,5,5,6,4,5,5,4,4,4,6,4,4,4,4,6,6,4,5,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,5,4,4,6,5,4,7,4,4,4,4,5,4,4,5,6,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,5,4,4,5,4,6,4,6,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,6,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,6,5,5,4,4,4,4,4,5,6,4,5,4,4,4,4,4,4,6,4,4,4,4,4,5,5,4,4,4,4,4,5,5,5,4,5,5,5,4,5,6,4,4,4,4,4,5,4,4,4,4,4,4,4,6,5,5,4,5,4,4,4,4,4,5,4,5,4,4,5,5,4,4,4,4,4,4,5,6,4,4,5,5,4,4,4,5,4,5,4,4,4,5,4,5,4,4,4,6,5,5,4,4,5,6,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,5,6,4,4,4,4,4,4,7,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,6,4,4,4,5,5,4,5,4,5,4,4,4,4,7,4,4,4,4,5,4,7,4,4,4,4,5,5,5,6,5,4,5,5,6,5,4,4,4,4,4,4,4,6,4,4,5,4,6,5,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,6,4,6,5,4,5,4,4,4,5,4,4,4,4,6,5,5,4,4,5,4,5,4,5,4,4,5,4,6,5,4,4,4,4,5,6,4,5,4,4,4,4,6,5,4,4,4,5,4,5,5,5,5,5,5,4,4,5,4,4,5,4,4,6,4,4,4,5,4,4,5,5,4,4,4,4,4,4,5,4,5,5,5,4,5,6,5,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,6,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,5,4,6,4,4,4,5,4,4,4,5,4,4,
[98, 98, 98, 90],,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,7,4,4,4,4,4,4,4,5,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,5,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,6,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,7,4,4,4,4,5,4,5,5,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,6,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,6,4,4,5,4,4,4,5,4,4,4,4,4,4,6,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,5,4,5,4,4,4,4,4,4,6,4,4,5,5,5,5,4,4,4,5,6,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,5,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,6,4,4,5,4,5,4,5,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,6,5,5,4,4,4,4,4,4,4,5,5,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,5,4,4,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,5,4,4,5,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,5,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,7,4,4,5,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,6,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,6,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,6,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,7,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,5,5,6,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,5,4,4,6,4,4,5,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,6,4,4,5,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,5,5,4,4,6,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,5,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,4,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,5,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,6,4,4,5,4,5,5,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,5,5,4,4,4,5,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,5,4,4,6,4,4,4,4,4,5,4,4,4,4,4,4,6,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,5,7,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,5,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,5,4,5,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,5,4,5,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,7,4,4,4,4,4,5,4,4,4,5,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,5,4,6,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,5,5,4,4,5,4,4,4,6,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,7,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,6,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,5,4,4,5,5,5,5,4,4,6,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,5,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,5,4,4,4,5,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,7,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,5,5,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,5,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,5,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,8,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,7,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,7,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,5,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,6,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,5,4,5,4,4,5,4,4,7,4,4,4,4,4,5,5,4,4,5,5,4,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,8,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,6,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,5,5,4,4,4,4,6,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,6,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,6,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,5,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,5,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,5,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,5,4,4,4,4,4,6,5,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,7,5,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,5,5,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,5,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,6,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,6,4,4,5,4,5,4,4,4,6,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,4,4,4,6,4,4,5,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,5,4,4,5,4,4,4,4,5,4,4,4,4,5,4,4,5,4,5,4,4,4,4,4,6,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,5,4,4,5,6,4,5,4,4,5,4,6,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,5,4,5,5,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,6,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,7,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,7,4,5,4,4,6,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,5,4,6,5,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,6,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,7,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,4,6,5,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,5,6,4,4,5,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,5,4,5,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,6,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,6,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,6,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,7,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,
[98, 98, 98, 80],,4,4,4,4,5,5,4,4,4,4,4,4,4,4,6,4,4,5,7,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,4,7,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,5,4,5,5,5,5,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,6,4,4,4,5,4,4,5,6,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,6,4,4,4,4,5,5,4,4,4,4,4,4,6,4,4,7,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,6,6,5,5,7,4,4,8,4,5,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,7,5,7,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,6,4,5,5,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,6,5,4,4,4,4,4,4,5,5,4,5,4,4,4,5,5,5,4,4,6,5,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,8,4,5,4,4,4,4,5,4,4,4,5,5,4,4,5,6,4,6,4,4,4,4,5,5,4,6,5,4,4,4,5,4,6,5,4,4,5,4,5,4,4,4,4,4,4,4,4,4,7,4,5,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,5,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,5,4,5,4,5,4,4,6,4,4,6,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,5,4,4,5,4,4,4,6,4,4,4,4,5,4,4,4,4,5,4,5,5,5,4,4,4,5,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,6,4,4,4,4,5,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,5,5,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,7,4,4,4,5,4,6,4,4,5,4,4,4,4,5,4,4,4,4,4,5,5,5,4,5,4,4,7,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,4,5,5,5,6,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,4,4,4,6,6,4,4,4,4,4,4,5,4,5,4,5,4,6,4,4,4,6,4,4,4,4,4,5,4,7,4,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,6,4,4,5,6,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,6,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,6,5,4,4,4,4,5,4,6,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,5,4,4,5,5,5,4,4,4,4,4,5,5,5,4,4,4,4,5,6,4,4,4,5,4,5,5,4,5,5,4,5,5,4,4,4,4,4,4,5,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,5,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,6,4,4,4,4,4,4,6,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,5,4,5,4,4,5,4,4,6,4,4,5,4,5,6,5,4,5,4,4,4,5,4,4,5,4,4,4,4,4,6,4,4,4,4,6,5,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,7,5,4,6,4,4,4,4,4,4,4,4,5,4,5,4,4,6,4,4,5,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,6,5,4,4,5,4,4,4,5,4,7,4,7,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,5,5,4,4,4,4,6,6,4,4,4,5,4,4,6,5,4,4,4,5,4,4,4,4,5,4,6,4,4,7,5,4,4,4,4,5,5,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,6,5,4,4,4,5,5,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,4,5,5,6,5,4,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,5,6,5,4,4,5,4,6,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,6,4,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,6,4,4,4,4,4,5,6,4,4,4,4,5,4,7,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,4,5,5,4,4,4,4,5,5,7,4,6,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,5,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,5,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,5,4,4,4,5,5,4,4,4,6,5,4,4,6,4,4,5,4,4,4,5,5,4,4,4,6,5,4,4,4,4,5,5,5,4,4,4,4,4,5,5,6,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,5,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,5,6,4,4,4,5,4,5,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,5,6,4,5,5,4,6,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,4,6,4,4,5,4,4,4,4,5,4,4,4,6,4,5,5,4,4,4,4,5,4,6,5,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,5,5,4,6,4,8,4,5,4,4,4,4,5,7,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,6,6,4,6,4,4,5,4,4,5,4,4,5,4,4,4,4,4,5,4,5,4,5,8,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,6,6,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,5,5,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,5,5,4,4,4,4,5,5,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,5,4,4,5,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,5,4,5,4,4,4,5,4,5,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,5,6,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,6,5,5,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,5,5,4,5,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,5,4,4,5,4,4,7,6,4,4,5,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,6,5,4,5,5,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,6,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,6,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,5,5,4,4,5,4,4,7,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,5,4,6,4,5,4,4,5,4,4,4,4,6,4,5,4,4,4,4,8,4,4,4,4,4,6,5,4,4,5,4,5,4,4,4,5,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,5,4,4,5,4,5,4,4,4,5,4,4,5,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,6,4,4,4,4,5,5,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,4,6,4,4,4,5,5,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,6,5,5,5,4,4,4,4,5,5,4,4,4,4,4,6,4,4,5,4,5,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,5,5,4,4,4,4,5,4,4,4,5,4,4,4,6,4,4,5,6,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,6,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,7,5,4,4,4,4,7,4,4,4,4,6,5,4,4,4,4,4,4,5,6,5,5,4,4,4,6,6,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,5,5,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,6,4,4,5,5,4,4,4,4,4,4,4,5,4,5,4,5,5,5,4,4,4,4,4,4,4,4,4,5,6,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,8,4,4,4,7,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,5,5,4,4,4,4,4,4,4,4,4,5,5,4,6,4,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,5,5,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,6,6,5,4,4,4,4,4,6,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,5,5,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,5,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,7,4,4,4,5,4,6,5,4,4,4,4,4,5,4,4,4,5,5,4,5,4,4,4,4,5,4,5,4,5,4,4,5,4,4,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,5,4,5,5,5,4,4,8,5,4,4,4,4,5,4,4,7,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,4,4,5,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,5,5,4,5,4,4,5,4,4,4,4,4,5,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,5,7,4,4,4,5,5,5,4,4,5,4,5,4,4,6,5,5,4,4,4,4,4,6,5,5,4,4,4,4,4,4,4,5,4,6,4,6,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,6,5,4,4,5,4,4,4,4,4,4,5,5,4,4,5,4,4,5,4,5,5,4,5,4,4,4,5,4,5,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,5,4,4,6,4,5,4,5,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,6,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,6,4,4,5,4,5,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,6,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,6,4,4,6,4,5,4,6,5,4,4,4,4,4,4,4,6,5,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,6,5,4,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,6,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,5,4,6,4,4,4,4,4,6,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,5,5,5,5,4,4,4,6,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,5,6,4,4,6,5,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,5,4,4,4,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,5,6,5,4,4,5,5,4,5,4,4,4,6,4,5,4,5,4,4,4,4,6,4,5,7,4,8,4,4,4,4,6,4,5,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,6,5,5,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,6,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,7,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,7,7,5,5,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,6,5,4,4,6,4,5,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,7,4,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,5,4,5,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,5,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,6,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,5,4,4,5,4,4,4,5,6,5,4,4,5,4,4,4,4,4,5,5,4,4,5,4,6,4,4,5,4,4,4,4,4,5,5,8,5,4,4,4,4,4,4,4,4,4,5,9,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,5,6,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,6,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,6,4,5,4,4,5,6,4,5,4,4,5,4,5,4,4,4,4,4,5,5,4,6,4,5,4,4,4,6,4,4,5,4,5,4,5,4,4,4,4,4,5,4,7,5,4,4,5,4,4,4,4,5,4,6,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,7,4,4,4,4,5,5,5,4,4,4,4,5,4,4,6,4,4,5,4,4,4,4,6,5,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,6,4,6,4,4,4,5,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,5,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,7,4,5,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,6,4,4,4,4,6,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,5,5,4,5,6,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,5,4,4,5,5,4,5,4,4,4,6,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,6,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,5,5,4,4,5,4,5,5,5,6,4,4,4,4,4,5,5,4,5,5,5,4,4,4,4,4,4,5,4,4,5,6,4,4,4,4,5,5,4,4,4,4,5,5,4,5,4,4,4,4,4,4,6,4,5,4,5,4,4,4,4,4,4,4,4,4,5,6,5,6,4,4,4,7,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,5,4,5,4,5,4,5,5,4,5,4,6,5,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,5,6,4,5,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,5,4,7,4,5,4,4,4,4,4,4,9,4,4,5,4,4,7,5,5,7,4,5,4,4,4,5,4,4,4,4,4,4,5,4,5,4,5,5,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,5,6,4,4,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,6,5,5,5,5,4,4,4,4,5,4,4,4,4,4,5,6,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,5,5,4,4,5,4,4,4,5,4,5,5,4,4,4,4,4,5,4,4,5,5,5,4,5,4,4,4,4,4,4,4,5,5,6,4,4,4,4,5,4,5,4,4,4,6,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,4,4,5,4,5,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,5,4,5,5,4,5,5,4,4,4,4,4,4,6,6,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,7,4,4,4,4,5,4,5,4,5,4,4,4,4,5,5,5,4,5,4,4,4,4,5,4,4,5,4,5,4,4,6,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,6,4,4,4,4,4,5,4,4,6,4,4,4,4,5,4,6,5,4,4,5,4,4,4,5,5,4,4,6,6,4,4,5,4,4,4,5,5,4,4,4,4,5,4,5,4,4,4,4,7,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,7,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,6,5,5,4,4,5,6,4,4,4,4,4,4,4,4,4,7,5,4,4,4,4,7,4,5,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,7,4,4,4,4,5,4,4,6,5,4,4,6,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,4,4,7,4,4,4,4,4,5,4,5,4,5,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,5,4,7,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,5,5,6,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,6,6,5,5,4,4,4,4,4,5,4,4,4,5,4,5,4,4,4,6,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,6,4,5,6,6,4,5,5,4,4,5,5,4,4,4,4,4,5,4,4,5,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,5,4,6,5,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,6,4,6,4,4,4,4,5,4,4,4,4,5,5,4,5,4,4,4,4,4,5,4,5,4,5,4,5,4,4,4,4,4,5,4,4,5,4,5,4,4,4,5,4,4,4,5,4,6,6,4,4,4,4,4,4,7,4,4,4,4,6,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,5,4,4,4,5,4,4,5,5,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,5,4,4,5,5,4,4,5,4,4,4,4,4,5,4,4,4,5,4,5,4,4,5,6,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,6,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,5,4,5,4,4,6,4,5,4,5,4,6,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,5,6,4,4,4,5,6,4,4,4,4,5,6,4,4,4,4,5,5,6,4,4,5,4,4,4,5,6,5,4,4,4,4,4,4,4,5,4,5,4,5,4,4,6,4,4,5,4,4,5,4,6,4,4,7,4,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,7,4,4,4,4,5,4,4,4,6,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,6,4,5,8,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,5,5,4,4,4,4,4,5,5,4,4,4,5,4,5,6,6,4,4,4,4,5,4,5,4,4,4,4,5,4,4,5,4,4,4,4,5,6,5,4,5,4,4,4,4,4,4,4,4,4,4,5,5,5,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,5,4,4,4,6,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,5,5,4,4,6,4,4,6,4,5,4,4,4,6,5,4,4,4,4,4,4,7,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,6,4,4,5,5,4,4,4,4,4,4,6,4,4,4,4,7,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,5,4,5,6,4,4,6,4,4,5,4,4,5,4,6,4,4,5,5,4,4,4,4,5,4,6,4,4,4,4,4,5,6,5,4,4,7,5,5,4,4,4,4,4,6,4,4,4,4,4,5,4,5,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,5,5,4,4,4,5,4,5,5,4,5,5,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,5,4,4,4,4,4,5,4,4,4,4,5,4,6,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,7,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,5,4,4,7,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,5,4,5,7,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,8,4,5,6,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,6,4,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,5,4,6,6,4,4,4,4,6,4,5,4,4,4,5,4,5,4,4,5,4,4,5,5,4,5,4,4,5,5,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,5,6,5,4,4,4,4,4,4,4,4,4,4,4,5,4,6,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,5,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,8,6,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,5,4,5,4,4,4,4,4,4,6,5,5,4,4,4,4,5,4,4,4,5,5,4,4,5,4,4,5,5,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,7,4,5,6,4,4,4,5,4,4,4,7,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,4,5,4,4,5,4,6,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,7,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,5,4,4,6,5,4,4,4,4,7,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,6,6,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,6,4,5,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,5,6,4,4,4,4,5,4,4,5,6,4,4,5,4,4,4,4,5,4,5,4,4,4,6,4,4,4,4,4,4,4,4,5,4,4,7,5,5,5,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,5,4,4,6,4,5,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,8,4,4,4,4,5,4,4,4,4,6,4,6,4,4,4,4,4,4,4,4,4,6,5,4,5,4,6,4,4,5,4,6,4,5,4,4,4,4,6,4,4,4,4,4,4,5,4,5,5,4,5,4,4,5,5,4,4,6,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,5,4,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,5,4,4,4,4,5,6,5,4,5,4,6,4,6,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,4,5,4,5,4,4,6,4,5,4,4,4,4,5,6,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,6,4,4,6,4,4,4,5,5,4,4,5,4,4,4,4,4,4,5,4,4,5,5,4,6,5,5,4,4,4,4,4,4,5,5,4,4,4,6,4,4,4,4,4,4,4,6,5,4,5,4,4,5,5,4,5,5,4,4,4,4,5,4,5,5,5,4,4,4,4,4,4,4,4,6,4,6,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,5,5,4,4,4,5,5,4,4,4,5,4,4,5,4,4,4,4,4,7,4,4,4,4,5,4,4,5,4,4,4,7,4,4,4,4,4,5,5,6,5,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,5,5,4,4,4,4,4,4,4,5,4,5,4,4,5,6,4,4,5,4,6,4,4,5,5,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,7,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,5,5,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,5,4,4,5,4,4,4,6,4,4,5,4,4,4,4,4,6,4,4,4,4,5,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,6,4,4,6,5,5,5,5,4,4,5,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,5,4,5,4,4,5,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,6,5,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,5,4,6,5,4,4,5,5,4,5,4,4,4,6,4,5,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,5,4,6,4,4,4,5,4,4,5,4,4,4,4,4,4,6,4,6,4,4,4,4,4,5,4,4,5,4,4,6,4,5,5,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,6,4,5,4,4,4,4,4,6,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,6,4,4,5,4,4,4,4,4,4,5,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,5,4,5,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,5,7,4,6,4,4,4,4,4,4,4,4,4,7,4,5,5,4,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,5,4,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,6,4,6,4,8,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,5,5,4,6,5,4,4,4,4,4,6,4,5,5,4,6,5,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,5,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,5,5,6,4,4,4,5,5,5,4,5,5,4,6,4,4,4,4,4,4,5,4,4,6,4,4,5,4,4,4,4,7,4,4,5,4,4,4,4,5,4,4,4,4,4,4,6,6,4,4,4,5,6,6,5,5,4,4,4,5,4,4,5,4,4,4,4,4,5,4,4,7,4,5,4,4,5,4,6,4,4,4,4,4,6,4,4,5,4,4,4,5,4,4,6,4,4,5,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,5,5,5,5,4,4,4,5,4,4,4,4,4,4,4,7,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,5,4,5,5,6,4,4,5,4,6,4,4,4,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,7,4,4,4,6,4,5,6,5,5,4,5,4,4,4,4,5,5,5,4,4,4,4,4,4,4,5,5,4,7,4,5,5,4,4,6,4,4,4,5,4,
[98, 98, 98, 70],,5,6,5,4,4,4,4,4,4,6,4,4,4,5,5,5,4,4,4,4,7,6,4,5,4,4,4,4,8,4,4,5,4,4,5,4,4,5,4,4,5,4,5,4,4,4,7,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,5,4,4,4,4,4,6,4,5,4,4,4,4,5,5,4,4,5,5,4,4,4,4,4,5,4,6,7,4,4,7,5,4,4,4,5,4,6,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,5,5,5,5,5,4,5,6,4,4,4,4,4,5,4,5,4,4,5,5,4,5,4,6,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,5,4,6,4,4,4,5,4,4,4,4,4,6,5,4,4,5,5,5,5,4,4,4,4,4,4,5,4,6,4,4,4,4,5,4,4,4,4,6,6,6,4,4,6,4,6,7,5,5,5,4,4,4,5,4,6,4,4,4,4,6,5,5,4,4,4,4,4,5,5,4,4,6,6,6,5,5,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,6,4,5,4,4,4,4,6,4,5,4,4,4,4,6,4,6,4,7,4,4,5,4,4,4,4,4,5,4,4,4,5,4,5,5,5,4,5,4,4,4,5,4,5,4,4,6,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,5,5,6,4,6,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,5,5,4,4,6,5,5,4,4,4,4,6,4,4,5,4,4,4,6,4,5,4,5,6,5,4,5,4,4,4,5,4,6,4,4,4,4,6,4,4,4,4,6,5,5,5,4,4,4,4,4,4,4,5,4,4,4,6,4,4,4,5,4,4,4,4,5,5,4,5,4,5,4,6,4,5,4,4,4,4,5,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,7,4,4,5,5,4,5,4,4,5,5,4,4,5,4,4,5,6,4,4,5,4,4,4,4,8,5,4,7,4,4,5,6,7,4,6,4,5,4,4,5,4,5,5,6,5,5,7,4,4,4,6,5,4,9,4,6,6,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,5,6,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,5,4,4,6,5,5,6,4,4,4,5,4,5,5,4,4,4,6,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,6,4,6,4,4,5,4,4,4,4,4,4,5,4,4,5,4,5,4,4,5,4,4,4,6,4,7,4,4,5,4,5,4,4,4,5,4,4,6,5,4,4,4,4,5,5,4,5,4,6,6,4,4,4,4,4,4,4,7,6,5,4,4,6,4,4,4,5,4,5,5,6,5,4,6,4,4,4,5,5,5,6,5,4,4,4,4,4,4,5,4,4,4,8,5,4,4,8,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,4,8,4,4,5,4,5,5,5,5,4,5,5,5,4,4,4,5,4,4,5,4,4,6,5,4,5,4,7,4,4,4,4,4,6,4,4,4,4,5,7,5,5,5,4,5,4,4,4,4,4,6,5,5,7,4,5,4,4,5,4,5,4,7,6,6,4,4,4,4,5,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,5,5,4,4,4,4,5,5,5,4,4,6,4,4,5,5,7,5,5,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,5,4,4,5,4,6,4,8,4,4,5,6,4,5,4,4,10,7,4,4,5,4,4,4,4,4,4,4,5,4,6,5,4,5,5,4,4,4,4,4,4,4,4,6,5,4,5,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,6,4,7,4,4,4,5,4,4,4,5,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,8,6,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,4,6,5,6,4,4,6,4,4,5,4,4,5,4,4,4,4,4,4,4,4,7,4,4,4,6,7,5,4,4,4,6,5,4,4,5,5,4,4,4,7,4,5,4,5,4,4,4,4,4,5,4,4,8,6,4,4,4,5,4,5,5,5,8,4,4,4,6,5,4,4,8,5,6,4,5,7,4,6,8,4,5,5,4,5,4,4,4,4,6,4,4,5,4,5,4,4,6,5,4,5,4,4,6,4,5,4,4,4,6,5,4,6,4,4,4,5,5,4,4,6,4,5,4,5,4,7,4,6,4,5,5,5,4,4,4,4,6,4,4,5,4,4,4,5,5,4,4,4,6,4,4,5,4,4,4,4,7,4,4,4,4,4,5,5,4,5,5,5,5,4,4,4,5,4,4,9,4,4,4,4,4,4,6,4,6,4,4,4,4,6,4,4,4,5,4,4,5,4,4,4,4,6,6,5,4,4,5,5,5,6,4,5,4,4,4,6,4,4,4,5,4,6,4,4,4,5,4,4,6,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,6,5,5,4,4,4,4,6,4,8,4,5,5,4,6,4,4,4,4,5,5,4,4,4,6,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,5,5,4,4,5,4,4,5,8,4,4,5,4,6,5,4,6,5,6,4,5,5,4,4,5,4,4,5,5,5,4,5,5,4,4,4,4,4,5,4,5,4,5,4,4,6,5,4,4,5,6,4,5,4,4,4,4,4,5,4,4,4,9,4,5,4,5,6,4,5,6,6,6,4,4,4,4,7,4,5,4,6,5,7,4,4,4,5,4,4,4,4,4,4,4,5,5,4,6,4,4,5,5,4,4,4,6,4,4,4,4,5,4,4,5,4,4,6,4,4,4,4,5,4,4,4,5,4,4,6,4,5,4,4,4,4,6,4,7,4,4,4,4,5,5,4,4,4,6,6,4,4,4,6,4,4,5,4,4,7,5,4,4,4,4,4,4,4,5,4,5,5,4,4,6,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,5,4,4,4,4,5,4,6,5,5,4,4,4,5,4,4,5,4,4,4,5,4,4,8,4,5,5,4,4,4,4,4,4,6,4,4,4,4,4,5,4,4,4,8,4,5,4,5,4,7,4,4,4,5,4,5,5,6,5,5,4,4,4,4,5,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,6,4,4,4,4,7,5,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,6,5,4,4,4,5,5,5,5,6,5,4,5,4,4,4,4,4,4,5,4,4,7,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,4,5,4,5,7,6,4,4,4,5,5,4,5,4,5,4,4,5,5,4,4,4,4,4,7,4,5,5,6,5,4,5,4,5,4,5,4,4,4,4,5,6,4,7,5,4,5,4,4,4,5,5,6,4,4,4,4,4,4,5,5,8,4,4,5,6,4,4,4,4,4,4,5,4,4,4,4,4,6,6,5,4,4,6,4,4,4,5,4,5,4,5,4,6,6,4,4,4,6,5,4,5,4,4,4,5,4,6,4,4,4,4,5,4,5,6,4,4,6,4,8,5,5,5,4,4,5,5,4,4,4,5,4,4,4,6,4,5,4,4,4,4,6,4,4,4,6,4,6,4,4,4,4,5,7,4,7,4,4,4,4,4,4,4,8,4,4,5,4,7,5,6,4,4,6,4,5,5,4,4,4,4,4,4,7,4,4,5,4,4,5,5,4,5,4,4,4,4,4,7,5,5,4,4,5,4,4,4,6,4,4,6,4,4,5,4,4,5,5,4,4,6,4,4,5,4,5,4,4,4,5,4,4,4,4,4,5,6,4,4,4,5,6,4,5,4,4,4,4,4,5,4,6,4,4,7,5,4,4,5,5,6,4,5,4,4,4,4,4,4,4,4,4,5,6,6,5,4,5,5,4,4,4,4,5,5,4,4,4,4,4,5,4,5,4,5,4,5,4,4,5,4,4,4,4,5,4,4,4,5,5,6,4,5,5,6,4,6,5,4,4,4,4,5,4,4,5,4,5,5,7,5,5,4,4,4,5,5,4,5,4,6,4,5,4,6,4,5,5,4,7,4,5,4,4,4,5,4,4,4,5,4,5,4,4,6,4,5,5,5,4,4,4,4,4,6,4,4,4,4,4,6,4,4,5,5,5,4,4,4,4,4,4,5,4,4,4,4,5,5,5,5,5,6,4,4,4,4,5,4,5,5,4,7,6,4,5,5,4,5,5,4,4,4,4,5,4,5,4,4,5,4,4,4,6,4,7,5,6,4,6,4,5,4,4,4,4,4,6,4,5,5,6,4,4,7,4,4,4,4,4,4,5,5,5,4,10,4,6,4,5,4,5,5,4,4,6,6,4,4,4,4,4,4,6,4,4,4,4,4,5,5,5,4,4,4,7,4,4,4,4,6,4,4,5,4,7,4,4,4,4,5,4,5,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,5,4,4,4,4,5,4,5,4,4,4,5,4,6,4,4,4,5,5,5,4,5,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,9,5,4,4,4,4,4,4,4,5,5,4,4,5,4,4,5,4,4,4,4,6,4,5,5,7,4,4,6,4,4,4,4,4,4,4,5,4,5,4,8,5,4,4,4,4,5,4,5,4,6,4,4,4,4,5,4,4,4,5,5,8,4,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,6,4,4,4,5,4,5,5,4,4,4,4,4,4,5,8,4,6,4,6,4,5,4,4,4,4,6,6,4,4,4,4,4,5,5,4,6,4,4,4,4,4,4,5,6,4,5,5,5,4,5,4,7,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,6,5,6,4,5,4,4,4,4,6,4,4,10,6,4,4,4,4,4,4,4,6,4,4,4,4,5,4,6,5,4,4,4,4,4,4,5,4,4,7,4,5,4,5,4,6,4,4,4,4,4,6,4,5,4,4,7,6,4,4,4,4,5,4,4,5,5,5,6,4,4,4,7,4,5,4,5,4,4,4,4,4,6,4,4,5,5,4,4,6,4,4,6,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,5,4,4,4,4,4,4,4,4,6,4,4,4,6,4,5,5,5,4,5,5,5,4,5,5,4,5,4,4,4,6,4,5,5,4,4,4,4,4,4,6,5,5,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,6,5,6,5,4,4,5,5,4,5,4,4,7,5,4,4,4,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,6,4,4,4,5,4,4,4,5,8,4,4,4,5,4,4,5,5,4,6,5,4,5,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,6,4,5,5,6,4,4,4,4,4,8,4,4,4,5,5,4,5,5,5,6,4,4,5,4,5,4,5,6,4,5,5,5,4,5,4,4,4,4,5,4,4,5,6,7,4,6,4,4,5,4,6,5,4,4,5,4,5,4,4,5,4,4,4,4,6,8,5,5,5,5,5,5,9,4,4,4,5,4,5,5,6,4,5,6,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,6,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,5,4,4,4,5,4,6,5,4,4,4,5,4,6,4,5,5,5,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,4,5,4,6,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,7,4,4,4,5,6,4,4,4,6,4,4,4,5,4,4,4,5,4,5,6,4,4,5,4,5,4,4,4,5,5,6,4,5,4,4,5,4,4,4,4,4,6,5,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,6,4,5,4,4,5,4,4,7,5,4,6,4,4,4,7,4,4,4,4,4,5,6,4,4,4,4,4,4,4,5,4,4,4,10,4,4,5,4,4,4,4,4,7,4,4,4,4,4,5,4,5,7,4,4,8,4,4,4,4,4,5,4,4,4,5,5,4,4,5,5,4,9,4,4,4,4,4,4,4,5,4,7,8,6,6,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,5,4,5,5,4,5,6,4,4,5,4,5,6,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,5,6,5,4,4,4,4,4,4,8,4,4,6,4,4,4,6,5,4,4,4,4,5,5,5,4,6,5,5,4,4,4,4,4,4,4,6,4,4,5,7,4,4,4,4,4,4,4,5,4,5,6,4,4,4,4,5,4,5,4,4,6,4,4,4,4,4,5,4,4,7,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,5,5,4,4,5,4,4,4,4,4,5,4,5,6,4,4,4,4,4,4,4,4,5,4,4,7,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,7,4,4,4,4,6,4,4,4,4,5,4,4,4,5,5,4,4,4,5,4,5,5,4,4,4,4,6,6,4,5,5,4,4,6,5,4,4,4,5,4,8,4,6,6,4,4,4,5,6,4,5,5,5,7,7,5,4,4,4,5,5,4,4,4,6,4,4,4,5,4,4,5,4,4,7,5,5,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,5,4,4,5,8,4,4,7,4,4,6,8,5,4,7,5,6,4,6,5,4,4,7,4,4,7,6,5,5,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,6,5,4,5,4,4,5,4,4,4,4,4,4,4,4,6,5,4,5,4,5,4,4,4,4,5,4,4,4,4,5,5,4,5,5,4,4,6,4,5,4,4,4,4,4,4,6,6,4,4,6,4,4,6,4,4,7,4,7,5,6,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,4,7,4,5,4,4,5,9,4,4,5,4,5,6,4,4,4,4,4,5,5,4,6,4,5,4,4,5,6,4,4,4,4,5,5,4,4,5,4,4,4,4,4,6,5,6,5,4,6,7,5,4,5,4,5,4,4,4,6,6,4,4,5,4,4,5,4,4,4,5,4,4,4,4,4,6,4,7,4,4,6,4,4,4,4,4,5,5,4,5,5,4,4,4,4,5,5,4,4,6,4,5,4,6,5,5,4,4,5,4,4,4,5,4,5,6,4,5,4,5,4,4,4,4,4,4,5,6,4,4,6,5,4,4,4,4,5,5,5,4,4,4,5,4,4,5,5,7,4,5,4,4,5,4,6,4,6,4,4,4,4,4,4,4,6,7,7,4,4,5,4,4,4,4,4,4,4,5,5,4,5,4,4,4,5,5,5,5,6,4,4,4,5,4,4,4,8,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,6,4,4,4,6,5,4,4,5,4,4,4,4,6,4,7,4,4,4,4,4,4,5,4,5,4,5,4,4,5,6,4,4,4,5,6,6,4,5,4,4,4,5,4,5,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,6,4,4,6,4,5,4,4,6,6,7,6,5,4,4,4,4,4,4,4,7,5,6,4,4,5,4,4,4,6,4,4,4,4,5,4,5,4,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,5,4,7,4,5,4,4,5,9,4,4,4,4,4,5,5,7,4,7,5,5,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,4,4,4,6,5,4,6,6,4,4,5,4,4,4,5,4,5,4,4,7,5,6,5,4,6,4,4,4,4,4,4,4,5,5,4,5,5,4,5,4,5,4,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,9,5,4,7,4,5,4,4,5,4,4,4,6,4,4,5,4,4,6,5,4,4,4,5,4,4,4,4,5,5,4,4,4,5,7,4,4,5,4,4,7,5,7,4,4,5,5,4,4,5,4,4,4,4,5,4,5,6,4,4,4,5,7,4,4,4,5,4,4,4,4,6,5,5,4,4,5,5,5,4,5,4,4,4,4,6,5,4,5,4,4,4,5,6,4,5,4,4,4,6,5,4,4,5,6,5,5,4,4,9,4,4,4,4,6,4,4,5,4,4,5,4,7,4,5,6,5,4,4,4,4,6,4,4,4,4,4,4,5,4,5,4,6,8,4,4,4,5,7,4,4,4,7,5,4,4,6,5,5,4,4,4,4,5,5,5,4,6,4,4,4,4,4,4,5,4,4,7,4,4,4,6,4,4,6,4,4,4,4,4,4,5,4,6,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,5,4,4,4,4,4,4,6,4,5,5,4,5,4,5,4,4,4,4,4,5,4,5,4,4,4,5,4,6,4,5,5,5,4,4,4,5,7,5,4,4,4,5,4,4,5,4,6,4,5,6,4,6,4,4,4,6,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,4,5,5,4,4,6,4,4,5,4,4,4,5,4,4,5,4,4,4,5,5,5,4,4,5,4,4,7,4,4,5,5,4,5,5,6,4,4,5,4,5,4,5,4,4,4,7,5,4,4,4,4,4,5,6,4,4,4,4,4,4,4,4,6,4,4,4,5,4,5,5,5,4,5,4,4,4,6,5,4,5,4,4,4,4,5,4,4,4,5,4,6,5,4,6,5,5,4,4,6,4,5,5,5,5,4,4,4,5,4,6,5,4,6,4,4,4,4,5,5,5,4,5,5,5,4,5,4,4,5,5,6,4,5,4,4,4,5,4,4,4,5,4,4,4,4,7,5,4,4,5,4,4,6,5,5,4,4,4,5,6,4,4,7,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,7,4,4,5,5,6,6,4,4,4,4,8,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,4,5,4,6,5,4,5,4,5,4,4,5,5,4,4,7,4,5,4,4,4,5,4,4,5,5,4,4,4,6,4,5,4,4,5,5,4,4,4,6,4,4,6,6,5,5,6,4,4,4,4,5,5,4,4,4,6,5,5,4,4,4,5,4,6,4,5,5,5,6,4,4,4,4,5,4,4,4,5,6,5,4,4,4,4,4,5,4,4,5,5,4,5,5,5,4,4,5,4,4,6,4,4,4,4,5,6,4,4,4,5,4,5,5,5,4,4,4,4,5,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,6,4,6,5,4,5,4,4,4,4,4,5,4,4,5,4,4,5,5,4,4,4,5,4,6,4,7,7,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,5,4,4,5,4,5,4,4,5,5,4,5,4,5,4,4,4,4,7,4,5,4,4,4,4,4,4,4,4,5,4,4,6,4,5,4,4,5,4,4,4,4,4,5,4,4,6,4,4,4,4,4,5,8,4,4,4,4,6,4,5,4,5,4,4,4,4,4,4,5,4,5,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,6,4,4,4,5,4,4,5,4,4,5,6,4,4,4,4,4,4,4,4,5,5,4,5,4,4,4,6,4,4,4,4,5,4,4,4,4,6,4,6,4,4,4,4,4,5,4,4,5,4,7,5,4,5,5,8,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,5,4,4,4,4,5,5,4,6,5,4,5,4,6,4,4,5,4,4,4,4,4,4,7,4,4,5,4,4,5,4,5,6,5,4,4,4,5,4,5,4,6,5,4,4,6,5,4,4,4,4,6,4,4,4,4,5,4,4,5,5,4,4,4,4,6,4,4,9,4,4,4,5,5,5,8,9,5,4,4,4,7,4,5,4,4,5,4,5,4,4,4,4,4,4,4,7,4,5,4,5,4,5,4,5,4,4,4,4,5,4,5,5,5,9,4,4,4,4,4,7,6,5,4,4,4,8,4,5,4,4,4,4,4,7,5,4,5,5,5,4,4,4,6,5,4,4,4,5,4,4,4,4,4,4,4,6,4,4,4,5,4,4,4,4,5,4,4,5,4,5,4,4,5,4,4,4,4,4,5,5,4,4,4,6,5,4,4,4,4,4,4,4,5,4,7,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,6,4,5,5,5,5,5,4,5,8,6,4,4,5,4,5,5,5,4,4,4,4,4,4,5,5,5,6,4,4,4,4,5,4,4,5,8,4,4,5,4,5,4,4,4,6,5,4,5,6,6,4,7,4,4,4,4,5,4,5,4,4,4,5,5,4,4,4,4,4,4,4,8,4,6,4,4,7,4,4,6,4,4,4,4,4,4,5,5,4,4,4,5,4,5,4,5,5,4,5,4,4,4,4,4,4,4,5,5,5,5,4,5,4,4,4,4,5,4,4,4,4,4,4,5,4,4,5,4,5,4,6,7,5,5,4,5,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,5,4,5,4,4,4,4,4,4,4,5,4,4,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,7,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,5,4,4,6,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,5,4,4,4,5,5,5,4,8,4,4,4,6,5,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,4,6,4,5,5,4,4,4,4,4,4,4,4,4,5,4,4,6,4,4,4,5,4,4,4,5,5,5,4,5,4,4,5,5,5,4,5,5,4,4,4,5,4,4,6,4,4,4,5,4,5,4,4,4,4,7,5,4,4,9,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,5,5,5,4,5,4,4,5,6,6,4,4,4,5,4,4,5,4,4,4,5,4,4,4,4,6,6,5,5,4,4,7,5,4,4,5,5,6,4,4,4,6,4,4,4,4,4,4,7,4,6,4,4,6,4,5,5,4,5,4,5,4,4,4,4,4,4,5,4,4,7,4,5,4,4,4,4,4,4,4,5,5,6,4,5,4,4,6,4,4,4,5,4,6,5,5,4,5,4,4,4,4,4,5,5,5,4,5,5,4,4,5,5,4,5,4,5,4,5,5,4,4,4,4,5,5,4,4,4,4,4,4,5,5,7,4,4,4,5,5,4,5,4,5,5,4,4,4,4,4,5,4,5,4,5,4,4,5,4,4,5,4,4,4,5,5,4,5,4,5,5,4,5,4,5,4,4,4,6,6,5,4,4,4,4,4,7,4,4,4,4,5,4,5,6,4,5,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,4,4,5,5,5,4,4,4,4,6,4,5,6,4,4,4,4,4,4,4,4,5,6,4,5,4,4,5,5,4,4,6,5,4,4,4,4,4,4,4,4,5,5,4,5,5,4,4,4,4,4,4,4,5,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,7,6,5,4,7,4,4,5,4,4,4,8,5,4,6,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,6,5,6,5,4,4,4,5,4,4,6,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,5,5,5,5,5,5,4,4,4,4,5,4,4,5,5,4,5,4,4,5,4,4,4,4,4,4,6,6,5,6,5,6,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,4,4,5,8,6,4,5,4,4,5,4,6,4,4,6,4,4,5,4,6,4,5,5,6,4,4,7,5,4,4,6,4,5,7,4,4,5,4,4,4,4,5,5,6,4,7,4,4,4,4,5,6,4,4,5,5,4,4,4,4,4,5,6,4,5,5,6,5,6,5,5,4,4,6,4,4,6,4,5,4,4,5,6,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,7,4,4,4,4,9,5,4,6,4,4,4,4,4,4,4,5,4,5,5,4,4,4,4,5,4,6,4,4,5,7,4,5,4,4,4,5,4,7,4,5,6,5,4,6,4,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,6,6,5,6,4,5,4,5,4,4,4,4,4,4,4,5,5,4,5,4,4,4,6,4,4,5,5,4,5,4,4,4,7,4,4,4,7,5,4,4,5,4,4,4,6,5,4,5,4,4,5,5,4,4,5,4,4,6,4,6,5,4,4,5,4,4,4,4,4,4,4,6,4,6,7,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,4,4,5,4,5,4,4,5,5,5,4,4,4,7,5,5,4,5,5,4,4,5,5,4,4,4,4,4,5,6,4,4,5,4,4,4,4,4,5,4,6,4,5,5,5,4,4,5,5,5,4,4,4,9,4,4,4,4,4,4,4,6,4,5,4,5,4,4,5,5,4,6,4,5,4,4,4,4,5,5,5,5,5,4,4,4,4,5,4,4,4,4,4,4,4,8,5,5,5,6,5,6,5,4,4,5,7,4,4,5,4,5,5,4,4,5,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,4,4,5,6,4,4,4,4,5,5,4,4,4,7,6,4,5,4,5,6,5,5,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,5,4,5,5,4,4,4,4,5,4,4,4,5,4,4,5,4,5,4,4,4,5,4,5,6,6,5,4,5,5,7,4,4,5,4,5,5,4,4,5,6,4,5,4,6,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,5,4,5,4,5,4,4,4,5,4,4,4,5,5,4,4,4,5,4,4,6,6,5,5,5,4,5,4,4,5,5,5,4,8,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,4,8,4,4,5,5,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,6,5,5,4,6,4,5,5,4,5,5,4,6,5,4,5,6,4,4,4,6,6,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,6,4,4,4,4,4,5,4,5,4,5,5,7,6,5,4,4,4,4,4,4,5,5,4,4,4,4,7,6,4,6,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,5,5,7,5,4,4,5,5,5,4,4,4,5,4,6,4,6,6,4,6,4,4,4,4,5,6,5,4,4,5,4,7,4,4,4,4,5,4,5,4,6,5,4,4,4,5,4,6,4,5,5,5,5,4,5,4,4,5,4,5,4,6,4,5,5,4,8,4,4,4,4,7,5,4,4,4,5,6,4,6,4,4,5,4,5,5,5,5,4,4,5,5,5,4,5,4,5,4,4,5,6,5,7,4,4,5,5,4,5,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,7,4,6,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,8,4,5,4,6,4,4,4,4,5,4,4,4,4,5,6,5,4,5,4,5,4,7,4,4,4,4,7,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,5,5,4,4,8,4,4,5,5,4,6,5,4,4,4,5,4,4,4,5,4,4,4,4,4,6,5,4,4,4,5,4,4,4,6,4,4,5,4,4,4,6,5,4,4,4,5,4,4,4,4,4,5,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,5,4,6,5,4,4,4,4,4,6,4,4,4,4,5,4,4,5,4,4,4,4,4,5,5,4,6,5,6,6,4,6,6,7,4,4,5,4,4,4,4,5,5,4,4,7,4,5,4,4,4,6,5,4,6,4,6,4,4,6,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,5,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,4,6,4,4,4,7,4,6,4,4,5,5,5,5,7,4,4,5,4,4,6,4,5,4,4,4,5,6,4,4,5,4,5,4,4,4,5,4,5,4,4,4,4,5,4,4,4,5,5,4,4,5,5,4,5,4,4,6,5,4,6,4,4,4,4,4,5,5,4,4,4,4,4,5,4,4,4,4,5,8,5,4,4,4,4,4,4,4,5,4,4,6,5,5,5,4,5,5,4,4,6,6,4,5,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,6,4,5,5,4,4,9,5,4,6,6,4,4,4,4,4,4,4,4,6,5,5,4,5,4,4,5,5,5,4,4,4,6,5,8,4,4,5,4,4,4,4,4,5,4,4,4,4,5,6,5,4,4,4,4,9,7,4,5,5,4,4,4,4,5,4,6,4,7,4,5,4,5,4,5,4,4,5,4,4,4,5,4,4,5,4,5,4,4,4,4,6,5,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,5,4,6,4,4,4,5,5,4,4,5,5,4,4,4,4,7,4,4,4,4,4,4,5,4,5,4,4,4,4,4,5,8,4,6,4,5,5,4,6,4,5,5,5,5,4,5,5,4,6,4,4,4,5,4,4,5,6,4,4,4,5,4,4,4,5,5,5,5,4,5,4,4,4,6,4,4,4,4,7,5,4,4,4,5,5,6,4,4,6,4,5,4,5,4,4,4,5,5,4,7,4,5,4,4,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,6,4,4,4,4,4,5,4,4,5,4,4,4,6,4,4,6,4,4,4,4,4,4,5,4,5,4,5,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,6,4,9,4,4,4,4,6,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,9,4,5,5,4,4,4,4,6,4,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,5,6,4,5,4,4,5,5,4,7,5,4,6,4,4,4,4,4,5,4,4,4,9,5,4,5,4,4,4,5,5,4,4,4,4,5,5,4,5,5,4,4,4,4,5,4,5,5,5,4,4,4,6,5,4,4,4,4,4,6,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,5,4,4,7,4,4,4,5,4,4,5,4,4,4,4,4,6,4,4,8,4,4,4,5,5,4,4,4,5,4,6,4,4,4,5,5,5,4,5,4,7,6,4,5,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,5,4,5,5,4,5,4,7,4,4,5,6,5,4,4,4,4,4,5,5,4,4,4,4,5,4,5,4,4,5,5,4,5,5,5,5,5,4,4,4,5,4,4,5,5,4,4,5,4,6,4,5,4,4,4,5,4,5,6,4,8,5,4,4,5,4,5,4,4,5,4,4,4,4,4,4,4,6,4,4,5,4,4,4,4,4,6,5,4,4,5,5,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,5,4,4,4,4,4,4,4,5,4,5,4,4,6,4,4,5,4,4,4,4,4,4,4,5,5,4,6,4,4,5,4,5,5,4,5,4,5,6,4,5,4,6,4,7,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,6,4,4,5,5,5,4,4,5,4,4,5,6,4,5,4,4,4,4,4,4,6,5,4,4,5,5,4,5,4,5,4,6,4,4,4,4,5,4,5,4,4,4,5,4,7,4,5,4,4,8,4,4,4,4,6,4,4,4,4,4,4,6,4,4,6,4,5,4,5,5,4,4,4,5,4,4,4,5,4,6,4,4,5,4,5,4,4,4,4,6,4,4,5,4,4,6,4,6,5,4,4,4,4,4,4,7,4,4,5,4,6,4,4,5,4,6,4,5,5,5,4,4,5,4,4,4,4,4,5,4,4,5,8,5,4,4,4,4,4,4,5,4,5,5,5,4,4,4,4,4,4,5,4,5,4,5,4,4,5,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,6,4,7,4,5,6,4,4,4,4,4,4,4,6,4,4,5,5,5,8,5,4,4,4,5,5,4,4,5,5,4,4,4,4,4,5,4,4,4,5,4,5,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,6,4,4,4,4,4,5,6,4,4,4,6,6,4,4,5,4,5,4,4,5,5,4,6,4,4,4,6,4,4,6,4,5,6,5,6,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,5,4,5,4,4,5,4,4,5,4,5,4,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,4,4,6,4,4,6,4,4,5,5,5,5,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,4,6,6,4,4,4,4,4,5,4,4,4,6,6,4,5,4,4,4,4,6,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,5,7,6,4,4,5,5,4,5,4,4,4,4,5,5,4,4,4,4,4,5,5,5,4,4,5,5,4,4,4,4,5,5,5,4,4,4,4,5,4,6,4,6,4,4,5,4,4,7,7,5,4,5,4,4,4,6,6,5,4,5,5,4,4,4,4,5,4,4,5,5,4,4,4,6,4,4,4,5,4,4,4,4,5,5,4,4,4,4,4,4,5,4,5,4,5,4,4,5,6,4,4,4,4,4,4,5,6,4,4,4,6,4,5,6,6,4,4,4,4,6,4,4,5,4,7,4,4,4,4,4,4,6,5,4,4,5,5,4,4,5,4,5,4,6,5,4,4,4,4,5,5,4,6,4,5,5,4,4,6,6,4,5,4,5,4,4,4,4,4,4,4,4,4,5,5,4,4,5,4,5,4,5,6,6,4,4,8,4,5,5,6,4,4,4,4,5,7,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,4,6,4,4,4,5,4,4,4,5,5,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,4,6,5,4,4,4,4,4,5,6,5,4,4,4,4,5,6,4,4,4,4,5,5,4,4,4,5,5,4,5,4,6,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,4,6,4,5,4,5,4,4,6,4,6,5,5,5,4,5,5,9,4,7,5,4,6,5,5,4,4,4,4,4,4,7,6,4,5,4,4,4,4,4,4,4,4,4,5,7,6,4,4,4,4,4,4,4,4,4,5,4,5,6,4,4,5,6,4,5,4,4,4,4,4,4,5,5,4,5,4,5,4,5,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,6,5,4,4,4,5,5,4,5,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,6,4,4,4,4,5,4,6,7,4,4,4,4,5,4,5,4,4,4,4,5,5,4,6,4,4,5,4,4,4,6,4,5,4,4,4,4,4,4,5,5,4,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,6,4,5,4,4,4,9,4,4,4,4,4,4,4,4,4,4,4,6,4,4,5,4,4,5,4,6,4,5,4,5,5,5,4,4,4,5,4,5,4,4,5,4,4,5,5,4,5,5,4,4,4,5,5,4,5,7,4,5,7,4,6,4,4,5,4,4,5,4,5,4,6,6,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,6,5,5,4,4,5,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,4,5,4,6,4,5,6,4,4,5,4,4,7,5,5,5,4,4,4,6,5,4,4,4,4,4,4,4,4,4,5,7,4,4,5,4,4,6,4,4,4,5,5,4,4,4,6,4,4,5,4,6,5,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,5,4,5,5,5,4,5,4,5,4,4,5,6,4,4,4,4,7,4,4,4,4,7,5,4,6,4,4,4,4,5,4,4,4,5,4,5,4,4,4,5,6,4,6,4,4,4,5,5,4,4,4,5,4,4,4,5,4,4,4,5,4,4,4,4,4,5,4,4,4,5,4,4,5,5,5,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,5,4,6,4,4,4,5,4,4,4,5,7,5,5,4,4,4,4,5,4,6,4,4,4,4,4,4,4,4,6,4,5,4,4,4,4,4,4,4,5,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,7,4,4,4,5,4,4,6,7,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,4,4,4,4,5,4,4,4,5,4,6,4,4,4,4,4,5,4,4,8,4,4,5,4,6,4,6,7,4,4,4,4,5,6,4,4,6,4,4,4,4,5,7,4,4,4,4,4,4,6,4,4,4,5,4,4,5,4,5,4,5,6,5,5,4,4,4,4,4,4,4,7,4,7,5,4,4,4,4,4,4,5,5,4,4,4,4,4,4,4,5,6,4,4,5,4,4,4,5,4,4,4,4,4,4,4,6,4,6,4,4,4,4,5,4,4,7,4,4,4,4,4,5,4,4,6,4,6,4,4,6,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,6,5,4,4,5,4,4,4,4,4,5,4,4,4,4,6,4,4,5,4,6,4,6,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,7,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,5,5,4,5,5,6,4,4,5,5,5,5,4,5,6,4,5,4,4,4,5,4,4,4,4,4,4,6,5,4,6,4,4,4,4,4,4,4,4,4,5,5,6,5,4,4,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,6,7,4,4,4,6,5,6,4,5,4,4,4,4,7,4,5,4,5,4,4,4,4,4,4,5,4,5,5,4,4,4,5,6,5,4,4,5,4,4,4,4,5,4,8,4,6,4,5,5,4,5,4,4,4,4,4,5,5,5,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,6,8,5,6,5,4,5,6,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,5,5,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,5,6,4,4,4,4,4,4,4,5,4,5,5,4,5,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,4,4,4,4,4,4,10,4,4,5,5,5,4,6,5,4,4,4,4,6,4,4,4,4,5,4,4,4,6,4,4,4,5,6,4,5,4,4,4,4,5,4,4,4,6,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,6,5,4,5,4,4,4,4,4,4,4,4,4,7,4,4,8,4,4,4,4,4,4,4,6,5,4,5,4,4,4,4,4,5,5,5,6,4,6,5,6,5,6,4,4,5,4,5,6,4,5,4,5,4,4,5,5,4,4,4,5,5,4,5,7,4,4,4,4,4,4,4,5,4,4,4,7,4,4,5,4,7,4,4,5,6,5,6,4,4,4,4,4,4,4,6,4,4,4,4,6,6,4,4,5,4,5,5,4,4,5,4,5,4,6,4,4,4,5,4,4,5,4,5,4,4,4,4,4,6,5,4,4,4,6,5,4,4,4,4,4,4,4,9,4,5,4,4,4,4,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,8,5,6,6,4,6,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,4,4,4,4,5,4,4,8,5,4,4,5,6,4,5,4,8,4,4,4,4,4,4,4,5,5,5,5,4,4,4,4,5,4,6,5,4,6,4,6,4,4,5,4,4,4,6,4,5,6,5,4,4,4,4,4,4,4,5,5,4,4,5,5,5,5,5,4,5,4,4,4,4,4,4,4,4,4,4,4,7,4,4,6,4,4,4,5,4,4,4,5,4,4,5,6,4,4,4,5,4,4,4,5,9,5,5,4,5,4,4,4,4,6,5,4,4,4,6,4,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,6,4,4,5,7,4,4,4,4,4,4,6,4,4,4,6,4,4,4,4,4,4,4,4,6,7,4,5,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,5,6,4,5,8,4,4,4,4,4,4,6,4,6,4,4,4,5,4,4,4,5,4,11,4,4,4,4,4,4,4,4,4,4,4,4,5,4,5,4,4,5,4,5,4,4,4,5,4,5,6,4,6,4,5,4,4,4,6,4,6,4,5,4,5,5,4,4,5,4,4,5,5,4,5,4,4,5,4,4,4,4,4,4,4,4,5,5,6,4,4,6,4,8,4,5,5,6,4,4,4,4,6,4,5,4,4,6,6,4,4,4,5,4,6,5,6,6,4,4,4,4,4,5,5,4,4,4,5,5,4,5,5,4,4,4,4,4,5,4,4,4,4,4,4,6,5,6,5,4,4,5,6,5,5,4,4,4,6,4,4,5,5,5,4,4,4,4,4,4,7,4,5,4,4,4,4,6,4,4,4,5,5,4,4,4,4,4,5,4,6,5,4,4,4,4,4,5,4,4,4,4,4,4,6,4,5,4,4,5,6,4,5,4,4,4,4,4,4,5,5,6,4,4,
[98, 98, 98, 60],,6,4,5,4,5,6,5,4,4,4,4,4,4,4,6,5,4,4,5,4,4,7,4,4,4,5,4,5,5,4,5,5,4,4,7,6,4,5,5,4,4,4,5,5,5,4,5,4,6,4,4,4,4,5,8,4,5,5,5,4,5,4,4,5,6,4,4,5,4,10,4,5,4,6,4,4,4,4,4,6,6,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,4,4,5,5,5,4,4,5,4,4,4,4,4,5,4,4,10,5,5,4,4,4,6,7,10,4,5,5,10,4,7,4,4,6,4,7,4,4,6,4,4,4,4,6,4,5,4,6,4,4,8,4,7,4,4,4,7,4,4,5,5,5,4,6,4,5,4,4,6,4,7,4,4,5,4,6,4,5,5,4,6,5,5,4,4,6,4,4,4,4,6,4,4,4,4,6,8,5,5,5,5,4,6,5,4,4,4,4,4,4,6,4,4,5,5,5,7,4,4,4,4,4,5,4,4,4,4,4,4,5,4,4,7,5,4,5,8,4,4,5,4,4,4,4,4,4,4,5,5,4,4,4,4,5,6,5,4,5,5,5,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,7,5,5,6,4,4,6,5,4,4,6,4,5,6,4,5,4,5,4,6,5,4,6,4,5,4,5,4,4,5,4,4,4,4,4,4,5,4,4,4,6,4,7,4,4,4,4,5,4,6,5,5,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,6,4,4,4,4,5,5,5,6,6,5,4,6,5,4,4,5,4,4,6,7,9,4,7,4,4,8,5,4,4,4,4,5,4,5,4,5,4,4,4,6,4,5,4,4,4,8,4,4,5,4,4,5,5,4,4,6,4,4,5,4,4,5,4,4,5,5,4,4,5,7,5,5,4,4,5,4,5,4,5,6,4,7,4,4,5,7,4,5,4,4,4,4,6,4,4,7,4,5,6,6,4,5,4,5,5,6,5,4,4,5,5,4,4,6,4,4,4,5,5,4,4,5,5,6,4,5,4,4,5,8,4,5,7,4,4,4,4,5,4,4,4,4,5,5,5,4,4,4,4,4,7,4,4,4,4,6,4,4,5,5,4,5,6,5,4,5,6,4,4,5,4,5,5,5,4,5,4,5,4,4,4,4,4,5,5,5,8,4,4,4,4,5,6,5,5,6,4,5,6,6,4,4,4,4,4,5,4,4,7,4,4,4,7,4,4,6,6,7,5,4,4,4,4,6,4,5,4,6,4,4,4,4,5,7,11,4,4,4,5,4,7,4,4,12,4,6,4,4,4,4,4,4,4,5,5,5,4,5,4,4,4,4,5,4,5,5,7,4,6,4,4,4,4,4,5,4,7,7,8,4,5,6,4,4,5,5,4,8,4,4,4,4,4,5,4,7,4,4,4,6,4,4,4,4,4,5,6,5,4,4,4,4,4,5,6,5,4,5,4,7,4,4,7,4,4,5,4,7,6,5,4,4,5,4,4,7,5,4,5,4,5,4,4,5,4,7,6,5,4,4,4,6,4,4,5,5,6,5,4,6,4,4,5,4,4,5,7,4,4,9,5,4,5,4,4,4,4,6,5,5,4,4,4,4,7,4,5,5,7,4,5,7,5,4,4,4,6,5,4,4,4,5,5,4,6,7,4,4,4,5,4,5,4,4,4,4,6,4,4,4,6,5,5,4,6,4,5,4,5,4,4,4,4,6,6,5,4,8,7,5,4,4,4,5,9,4,4,6,4,6,4,4,6,5,4,4,4,4,4,4,4,4,4,6,5,4,4,4,4,4,4,7,4,8,5,5,5,5,4,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,4,7,7,4,4,4,4,8,4,4,4,5,4,4,4,6,6,4,6,4,4,4,10,4,5,4,4,5,5,4,4,5,5,5,5,11,4,4,8,7,4,4,4,4,5,4,4,6,5,5,6,4,4,4,5,4,4,5,5,4,4,5,4,6,5,4,4,5,6,4,6,4,8,4,4,4,8,4,4,4,4,5,4,5,4,4,4,4,5,5,6,8,5,4,4,5,8,5,4,6,4,4,5,4,4,4,4,5,7,5,4,4,4,4,5,4,5,5,5,5,7,4,4,4,4,4,5,4,8,5,5,4,8,4,4,5,7,6,5,4,4,5,7,5,4,8,4,5,5,4,4,4,6,6,5,5,4,4,7,6,4,5,4,7,4,6,4,4,4,4,6,5,4,6,4,5,4,4,4,4,5,6,4,4,4,6,4,4,7,4,4,4,4,4,5,4,4,4,4,5,4,5,4,5,5,4,4,7,4,4,4,4,4,4,6,4,5,5,4,5,5,4,4,5,6,5,4,4,4,4,5,8,4,5,4,4,5,8,4,4,4,5,4,4,5,4,4,4,4,6,4,4,4,4,4,5,4,4,7,7,4,6,4,6,4,5,6,4,4,5,4,4,5,4,4,5,4,4,6,4,4,7,6,5,4,5,4,4,6,5,6,5,5,6,4,4,8,4,4,6,4,4,5,5,4,4,4,6,5,9,4,6,5,4,4,4,5,5,4,4,4,7,5,4,4,7,6,4,4,5,6,5,5,4,4,5,4,4,5,6,6,5,5,4,6,5,4,4,5,4,5,5,5,5,5,4,4,5,5,5,5,5,4,7,4,4,7,6,6,4,7,4,4,4,7,4,4,4,5,4,6,4,4,5,4,5,4,4,4,4,5,4,4,5,4,4,4,4,7,4,4,5,5,4,6,4,4,5,4,4,6,4,4,5,4,4,5,5,6,4,4,4,5,4,5,4,5,4,5,4,4,8,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,5,4,4,5,4,4,4,5,4,5,5,6,4,5,4,5,4,4,7,4,5,4,4,4,4,4,4,4,6,4,5,5,4,4,5,4,4,4,4,5,4,5,4,4,6,4,5,5,4,5,4,6,7,4,4,4,4,4,4,4,4,5,4,4,4,6,7,6,6,5,5,5,4,4,4,4,4,7,5,4,5,4,4,4,7,4,5,5,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,5,5,4,4,4,4,5,5,4,4,4,4,4,4,6,4,5,4,6,4,4,4,4,5,4,4,4,5,5,4,4,5,4,4,8,5,4,4,5,6,4,5,5,4,6,4,4,5,5,6,6,4,4,5,4,6,4,4,4,4,4,4,6,6,5,4,4,4,5,4,4,5,4,4,5,4,4,4,7,4,4,4,4,5,4,4,4,6,4,4,4,5,4,6,5,7,4,5,5,4,5,4,4,6,5,4,6,4,4,4,5,4,4,6,4,7,5,7,5,4,5,5,4,7,6,5,4,4,4,4,4,4,7,5,5,6,4,5,5,5,6,6,6,4,4,6,4,4,7,4,5,6,4,7,4,5,6,4,5,4,4,5,4,4,4,4,4,8,4,4,5,5,6,8,5,5,6,5,5,4,4,4,6,4,4,4,4,4,4,6,5,4,5,4,4,6,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,7,8,5,4,4,4,4,6,5,4,5,5,4,5,4,5,4,4,4,4,7,4,4,5,5,6,5,5,8,4,4,4,5,5,5,4,6,4,4,4,4,4,5,4,5,4,5,5,4,4,5,4,4,4,6,4,4,6,5,7,4,4,5,4,4,4,5,7,5,4,10,6,5,5,5,4,5,4,6,4,4,5,4,4,5,5,6,5,4,5,5,5,5,4,6,4,4,4,4,7,4,5,5,6,4,5,7,5,5,4,5,4,6,8,4,8,5,4,6,5,4,4,5,4,4,4,4,4,4,5,4,4,4,4,4,5,5,4,4,4,4,4,4,4,4,5,4,15,4,4,5,4,4,5,4,6,4,4,4,4,8,4,5,4,4,5,6,4,4,4,4,8,4,5,4,5,4,4,4,6,5,4,4,10,5,4,4,5,5,4,7,5,5,4,7,4,5,4,4,5,5,5,4,5,5,5,4,4,6,6,4,4,5,4,5,7,4,4,4,4,4,4,5,4,4,5,4,5,6,4,4,4,4,5,6,4,4,7,4,5,5,5,6,4,5,5,5,4,5,4,4,4,4,4,4,4,7,4,4,4,4,5,4,4,5,4,5,4,5,5,5,4,4,4,4,5,5,6,7,5,4,5,5,4,4,4,4,5,4,5,4,4,4,4,4,4,5,4,4,5,4,5,4,4,5,4,7,4,6,5,5,7,4,10,5,5,4,4,4,4,4,6,4,4,4,4,4,4,4,4,7,5,4,6,5,4,4,5,4,4,5,4,4,5,4,4,4,5,4,5,4,5,4,4,4,4,4,8,4,5,4,4,4,6,4,5,4,4,5,4,4,4,4,6,4,4,4,5,5,5,5,4,7,4,4,5,5,4,6,5,5,4,4,4,4,4,4,4,6,5,4,6,4,4,4,6,4,4,5,5,4,4,5,6,4,4,4,6,4,8,8,4,4,4,7,5,6,5,5,4,5,4,5,5,7,5,5,5,4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,6,4,5,4,4,5,4,5,6,4,4,4,5,4,4,4,6,5,4,5,5,4,4,4,4,4,4,9,4,4,4,8,6,4,6,4,4,4,5,5,5,5,4,4,5,4,5,5,7,4,5,6,4,4,5,4,5,5,6,4,6,4,8,5,5,6,5,5,4,4,6,4,4,7,6,9,4,4,4,5,4,5,4,4,5,4,4,4,5,5,4,5,5,4,5,4,4,5,7,4,4,5,5,4,5,4,4,5,5,5,6,4,4,7,4,4,4,4,6,4,4,4,6,4,5,6,5,4,5,4,9,4,4,4,7,4,4,5,4,4,5,5,6,4,5,4,7,6,5,5,4,4,4,4,4,4,4,4,7,4,4,5,4,4,5,4,4,4,5,4,4,4,5,4,4,5,4,5,7,5,4,8,4,5,5,5,5,4,8,4,6,5,4,4,7,5,4,5,5,4,4,4,5,7,5,7,6,5,8,5,4,6,5,6,8,4,4,5,4,5,4,5,5,4,4,4,5,4,4,10,6,4,4,4,4,4,6,4,4,4,5,6,4,5,5,5,4,6,5,5,4,4,4,4,4,4,4,4,4,7,5,4,4,4,4,5,4,4,5,7,5,4,4,4,6,6,4,5,4,4,6,4,5,5,5,6,4,4,5,9,4,5,6,4,5,4,4,5,4,4,4,5,4,4,4,4,4,4,4,5,4,4,4,6,5,4,4,4,4,4,4,6,4,4,5,6,4,7,4,4,4,6,4,6,5,5,6,5,5,5,4,4,4,5,4,4,8,6,5,9,5,8,5,6,6,5,5,4,5,4,6,8,6,4,4,4,5,4,5,4,5,4,5,5,4,6,7,4,4,7,5,5,4,4,4,4,9,6,4,4,6,4,4,4,4,4,5,6,5,4,4,4,5,4,5,8,4,4,5,4,4,4,4,4,4,4,6,6,4,6,4,4,4,5,6,5,5,4,5,4,5,4,4,5,4,4,7,4,4,4,6,5,6,4,7,9,4,4,5,4,5,5,4,6,5,4,4,4,5,4,4,5,6,11,4,4,4,5,5,4,5,5,4,5,4,5,5,4,5,5,4,4,4,4,6,4,4,5,6,4,5,4,4,4,5,5,4,4,6,5,7,5,4,5,4,6,4,4,4,4,4,5,6,4,6,4,4,4,4,7,4,4,7,4,4,4,6,4,4,6,5,5,4,4,4,5,4,7,4,4,4,4,4,4,7,4,4,4,4,4,11,4,4,7,4,4,5,4,5,4,4,4,4,6,4,6,4,4,5,6,4,4,4,4,4,6,4,6,5,5,5,5,6,5,4,4,6,4,4,4,4,4,7,4,5,4,5,5,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,4,5,6,4,5,4,4,4,4,5,4,9,5,4,4,6,7,8,4,4,4,6,5,4,4,5,4,5,4,4,4,4,4,5,4,4,6,5,4,6,4,5,4,6,4,6,5,6,4,5,4,4,4,7,5,4,4,4,5,4,7,4,4,5,5,4,7,4,5,4,5,4,4,4,4,4,6,4,7,4,4,5,4,4,4,5,6,5,5,6,4,4,5,4,4,5,6,4,4,5,4,4,5,4,4,4,4,4,4,4,6,7,4,5,5,4,4,4,6,4,5,6,6,4,5,4,7,4,5,4,4,4,4,6,4,4,5,5,4,5,4,4,4,5,4,6,4,4,4,4,5,5,4,5,9,4,6,4,4,4,5,4,5,5,5,4,4,4,6,6,4,4,4,4,4,7,4,4,4,5,5,4,4,4,5,4,4,4,6,4,5,4,4,4,4,4,4,4,4,5,6,4,6,4,5,4,5,5,4,5,4,6,8,4,5,6,5,4,4,4,4,4,5,5,4,4,4,5,4,4,4,4,5,5,4,5,5,5,6,4,5,4,7,5,4,6,6,4,4,4,4,4,4,4,4,6,4,5,5,4,4,4,5,4,7,4,5,7,4,4,4,4,4,7,6,4,5,5,5,7,7,4,5,5,4,4,4,5,6,4,5,8,4,5,5,4,4,5,4,4,4,5,5,4,6,4,4,4,4,5,4,4,4,4,4,6,6,4,4,5,4,6,5,5,6,4,4,6,5,5,7,4,4,4,5,8,4,5,4,4,5,5,5,5,5,6,8,6,6,4,5,5,6,4,5,5,4,4,4,4,6,4,4,6,6,6,4,4,4,5,4,5,5,5,8,6,5,4,4,4,5,5,5,4,4,4,4,4,7,4,5,6,4,6,4,10,5,7,5,4,5,4,4,5,7,4,5,5,4,4,5,6,5,4,4,4,4,4,5,4,4,6,5,4,6,4,4,4,5,4,4,6,4,4,8,5,5,4,4,7,7,5,4,4,4,4,4,5,6,4,5,4,5,4,5,5,10,5,5,5,4,5,4,4,4,5,4,4,4,5,8,4,4,6,5,7,5,5,4,4,4,6,5,4,5,6,12,6,5,7,4,7,5,7,4,4,6,5,4,4,5,4,5,4,4,4,4,4,5,7,9,4,4,5,5,4,4,4,6,5,5,4,4,5,4,4,5,4,4,5,4,4,7,4,9,6,5,4,4,5,5,5,4,4,4,5,4,4,6,4,4,4,4,5,4,5,5,4,4,4,4,4,6,5,4,4,4,7,4,4,4,5,5,5,5,5,6,4,4,5,4,4,4,4,5,6,4,4,4,7,4,4,4,4,4,4,4,4,4,5,4,5,4,5,7,6,4,5,4,4,4,5,7,5,4,4,5,4,5,5,4,4,4,4,5,4,4,5,5,4,4,4,5,5,5,5,5,4,4,5,5,4,5,4,4,4,5,5,6,5,5,4,4,4,7,4,6,4,5,8,4,6,4,4,5,5,4,4,4,5,5,5,4,4,4,5,4,5,4,5,4,6,4,5,5,5,4,4,4,4,4,4,8,4,7,4,6,5,4,4,4,4,6,4,4,4,4,4,7,4,6,4,4,4,4,4,5,6,4,4,5,4,4,4,4,4,4,4,5,4,4,4,5,7,5,4,5,6,4,4,6,4,5,4,4,6,4,4,5,4,5,4,4,4,4,5,5,5,4,8,5,4,5,4,4,5,4,4,4,5,4,4,4,8,4,5,4,4,5,6,4,4,5,6,6,5,6,7,4,4,4,4,4,4,5,4,4,5,4,6,5,4,4,5,5,4,5,4,4,4,5,5,4,4,5,4,5,7,5,4,5,4,5,4,4,6,4,6,4,4,4,4,4,5,5,6,5,4,4,5,6,4,4,4,4,4,4,5,4,5,4,6,4,4,5,5,5,5,4,4,4,8,4,5,5,5,4,4,5,4,4,5,4,4,6,4,4,5,4,5,5,4,4,4,4,4,4,7,4,5,6,4,4,4,5,4,4,7,5,5,4,4,6,5,4,4,4,4,5,4,5,7,4,6,6,5,4,5,4,4,4,4,6,7,4,7,4,5,9,4,5,5,4,7,5,5,4,4,4,4,4,4,4,4,4,6,4,5,5,7,9,4,4,7,4,4,4,4,4,4,4,4,9,7,4,4,4,5,4,4,4,4,5,4,5,4,4,4,4,4,5,4,4,5,5,5,5,8,4,4,4,4,4,6,6,6,7,4,4,5,5,4,7,4,5,5,5,4,5,4,4,4,4,4,4,4,6,4,4,4,5,7,5,5,5,6,5,5,5,7,5,5,4,4,5,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,5,5,7,4,6,4,4,4,4,4,4,4,4,4,4,6,8,4,4,4,4,4,5,5,5,5,7,5,4,4,4,6,4,6,4,4,4,6,4,4,5,4,5,4,4,5,4,6,5,4,7,4,4,4,5,4,7,5,5,7,5,5,4,6,4,4,5,4,4,5,6,4,4,5,4,5,5,4,5,4,4,5,6,6,4,5,5,5,4,5,6,5,4,7,4,5,4,4,5,6,5,5,4,5,4,4,4,4,4,7,4,6,5,5,5,5,4,4,4,5,4,4,5,5,4,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,5,4,4,4,4,4,4,4,4,9,7,6,4,4,5,5,4,9,4,4,7,5,5,5,4,5,4,5,6,6,4,4,4,4,5,5,6,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,4,4,4,4,8,4,4,4,4,4,4,5,4,4,4,4,4,4,4,5,8,4,6,4,6,5,4,5,4,4,5,5,6,4,5,7,4,4,5,4,4,4,5,6,4,4,4,5,4,6,5,6,4,4,4,4,7,4,4,4,7,5,4,4,4,6,4,4,5,5,4,5,4,5,4,4,4,4,4,4,4,8,4,4,4,4,4,5,4,4,4,6,6,4,4,9,5,5,6,6,8,4,6,5,6,4,8,5,4,8,5,4,6,5,4,4,6,4,4,5,5,5,4,4,7,4,4,4,4,4,5,4,7,4,7,4,5,5,5,4,6,5,4,4,8,4,4,4,4,5,5,4,4,5,5,7,7,7,4,6,4,4,5,8,5,5,5,4,5,4,5,4,4,4,4,4,6,4,6,5,4,4,4,5,6,4,6,4,6,4,6,5,4,6,4,5,4,6,4,7,5,4,4,5,4,4,5,4,4,4,4,4,5,4,4,6,4,5,7,7,4,5,4,6,5,5,4,6,5,6,4,5,4,5,5,4,7,4,4,6,4,5,4,4,4,4,6,5,4,4,5,4,4,4,4,4,5,4,4,4,5,5,5,4,5,7,6,6,4,4,6,4,7,5,4,4,4,4,5,5,5,4,4,4,4,6,4,6,5,4,4,4,6,5,5,7,4,4,5,4,4,4,4,5,4,4,5,4,4,6,6,4,4,4,4,4,8,5,6,4,4,5,4,4,5,4,4,4,4,5,5,4,6,5,4,4,6,4,5,4,4,4,6,4,4,6,4,4,4,4,4,5,5,5,5,6,5,4,6,5,4,4,4,6,4,7,6,6,5,5,4,4,4,5,5,4,4,5,4,4,5,4,7,7,4,4,4,5,4,4,4,4,4,4,5,6,5,6,7,4,5,5,5,4,4,5,5,4,7,7,4,4,4,4,4,6,5,4,4,6,4,4,4,4,6,4,5,7,5,5,6,4,4,4,4,6,5,4,4,5,4,5,5,5,5,4,4,7,4,4,6,4,4,4,5,6,4,4,4,4,4,4,4,5,4,5,4,5,5,5,6,4,7,4,4,6,4,7,8,4,6,5,6,5,5,5,5,5,4,4,4,4,4,5,7,4,4,4,6,4,5,5,4,4,7,6,4,4,5,4,4,4,4,5,4,4,5,4,5,5,4,5,4,5,4,4,4,5,4,4,4,5,4,4,4,6,5,4,5,5,5,6,5,5,4,4,4,4,4,4,4,6,5,4,4,4,4,4,5,5,5,5,4,4,6,7,4,5,5,4,4,8,4,4,4,5,4,5,5,6,5,4,4,4,4,5,4,6,4,5,4,4,4,6,5,4,5,5,7,4,4,5,4,5,5,4,4,6,4,5,4,4,4,7,5,5,5,4,4,5,8,5,5,4,4,4,5,4,5,5,4,6,9,4,4,4,6,5,4,5,7,4,4,7,4,4,5,4,4,4,5,5,4,5,5,4,4,5,4,4,5,5,6,5,7,4,4,5,4,4,4,4,6,4,7,5,4,4,5,4,5,4,4,5,6,5,5,4,4,5,5,5,5,4,7,5,6,4,5,4,4,4,4,4,6,4,5,4,5,4,4,4,4,6,4,4,5,4,4,4,5,5,5,5,5,5,4,5,5,4,4,8,5,4,5,4,4,5,4,4,4,4,4,5,4,5,4,6,5,6,4,5,4,5,4,5,7,5,4,4,4,4,4,4,4,5,4,5,5,4,4,6,4,4,5,4,6,4,4,4,4,4,6,4,4,4,4,4,4,6,4,4,4,5,4,4,5,4,5,4,5,4,4,4,4,4,5,6,5,5,4,4,4,5,4,4,4,4,6,6,4,4,4,5,7,6,5,4,6,6,7,5,4,4,5,4,4,4,5,4,5,5,4,7,6,5,4,4,4,4,5,4,4,5,5,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,8,6,5,7,4,4,4,5,4,4,4,5,4,7,4,6,6,4,5,4,4,4,4,5,4,4,4,4,5,4,6,5,8,4,4,6,5,5,8,4,4,4,4,5,4,5,5,4,4,4,7,4,4,7,4,5,6,5,4,4,4,4,6,4,5,4,4,4,4,4,4,6,6,6,7,8,5,4,4,4,5,4,5,5,5,5,7,4,5,4,5,4,4,4,4,4,4,4,4,4,4,8,4,8,7,4,4,4,4,4,5,4,5,7,5,9,6,5,4,5,4,4,5,4,4,7,4,4,5,5,4,4,5,5,6,4,6,4,6,4,6,4,4,4,6,4,5,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,5,6,4,4,8,5,6,5,4,4,8,4,7,4,7,5,5,6,4,5,4,9,4,6,5,4,5,4,4,6,9,4,4,4,8,5,4,4,4,5,4,4,4,4,6,6,4,5,6,4,4,7,5,4,4,4,4,4,4,4,4,10,4,6,4,4,4,4,5,7,5,6,4,4,4,4,6,8,5,4,6,5,5,4,4,4,6,6,6,6,4,8,4,4,5,5,6,4,4,4,4,4,4,4,4,6,4,5,4,8,6,5,5,6,5,7,6,4,4,7,8,6,4,4,5,4,4,6,4,6,7,5,4,4,9,4,4,5,4,4,4,5,4,4,4,5,6,7,5,4,4,5,6,4,5,4,4,4,4,6,4,6,7,7,5,4,5,4,4,4,6,4,5,5,4,4,4,5,5,7,7,7,7,4,4,7,5,4,4,8,5,4,5,4,5,4,4,4,4,7,4,5,5,4,6,4,4,4,4,4,7,4,4,4,5,6,4,7,5,4,4,4,8,7,4,6,4,4,5,4,5,5,4,4,4,6,5,4,4,6,4,4,5,5,4,4,5,4,5,4,11,5,5,6,6,4,5,5,4,4,5,5,5,6,5,4,8,6,4,4,7,4,7,6,6,6,7,6,4,5,4,5,5,4,4,5,4,4,4,5,5,6,4,5,5,8,4,4,5,4,4,6,5,5,4,5,4,5,5,4,5,6,4,4,6,4,4,4,5,5,4,5,7,5,4,6,4,4,4,4,4,5,4,4,4,6,5,4,4,6,6,4,4,7,6,4,4,5,4,6,4,5,4,5,4,4,5,4,4,4,6,6,6,4,4,6,6,4,4,5,4,5,4,4,4,4,6,8,5,6,4,4,4,5,4,5,5,4,4,4,4,4,5,5,5,6,4,4,5,4,5,4,5,4,4,4,4,4,5,7,5,4,5,4,4,4,5,4,4,4,4,4,4,5,4,4,6,4,6,5,4,5,4,4,5,5,4,6,4,4,4,4,4,4,6,4,5,4,6,5,4,6,5,5,6,4,4,4,5,5,6,4,8,4,4,4,4,4,4,4,4,4,4,4,5,5,5,6,4,6,4,5,4,4,4,5,8,4,5,5,4,4,4,4,4,5,5,5,4,4,5,4,4,7,6,4,4,4,4,4,5,5,7,4,4,4,5,5,5,6,4,4,4,4,5,5,4,4,4,4,4,5,5,4,5,4,4,4,4,4,6,8,4,7,6,4,4,4,4,4,6,5,4,5,5,6,4,4,4,4,5,4,7,5,5,4,4,6,4,4,4,4,5,5,8,4,4,4,5,4,4,6,8,5,4,4,7,5,4,4,6,4,4,7,4,4,4,5,4,6,4,5,4,5,4,4,4,7,4,4,5,5,4,7,4,5,4,4,5,4,7,5,4,4,4,4,5,4,5,8,5,4,4,5,7,5,5,4,5,5,7,4,6,4,4,4,4,4,4,4,5,4,7,6,4,5,4,7,4,4,4,5,4,6,4,6,4,4,4,5,4,4,4,8,5,4,4,4,4,5,4,5,4,7,4,5,4,4,4,4,5,4,5,4,4,11,4,5,6,4,4,5,4,5,4,4,6,5,4,4,6,4,4,5,6,4,7,6,5,5,4,4,4,4,4,4,4,5,4,4,4,4,4,7,7,4,5,4,5,4,4,4,6,4,4,4,4,4,4,4,5,8,4,5,5,4,4,5,8,5,4,4,6,4,5,5,5,5,5,4,6,4,4,4,4,4,4,4,5,4,5,4,4,4,4,4,4,4,6,4,5,4,5,4,6,6,5,4,5,4,7,4,4,6,4,5,5,5,4,4,8,6,4,5,5,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,4,4,4,6,4,4,4,7,6,11,4,5,5,4,6,4,5,4,4,5,6,4,4,7,4,4,6,4,4,4,5,8,5,4,4,4,4,4,4,4,5,4,5,5,5,4,4,4,4,4,4,7,4,7,5,5,4,4,4,6,4,4,5,4,4,4,4,5,5,5,5,5,4,5,6,4,5,5,4,5,4,4,4,4,6,5,4,6,4,5,4,4,4,5,4,5,5,7,4,4,5,8,5,4,5,5,4,4,4,4,4,4,4,5,4,4,5,5,5,4,5,5,5,4,4,5,7,10,6,4,7,4,4,4,5,5,4,5,6,4,4,4,4,4,6,4,4,4,6,6,4,7,5,5,4,5,5,5,4,6,5,5,4,4,4,4,4,4,4,6,6,7,4,4,4,8,6,5,4,7,5,4,8,4,4,4,4,5,4,5,4,4,4,5,4,4,5,7,6,4,4,4,4,5,6,5,5,5,4,4,5,4,5,4,6,4,4,4,4,4,5,4,4,4,4,4,4,5,6,4,6,6,4,4,6,6,5,4,4,5,4,5,4,5,4,4,5,4,4,4,5,4,5,4,4,4,5,5,5,5,4,4,5,6,4,5,6,5,4,8,4,4,4,5,5,5,5,4,4,4,4,4,4,5,4,6,4,4,4,4,5,4,7,4,6,4,4,4,4,4,4,5,6,4,8,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,5,7,5,4,4,4,4,4,5,4,4,4,4,6,5,4,5,4,4,4,4,6,6,4,5,4,4,4,6,4,5,4,4,7,4,4,4,5,4,4,6,4,4,4,4,5,4,4,4,5,4,5,4,5,4,6,4,4,5,5,4,4,4,6,4,6,4,8,4,5,6,4,4,4,5,4,4,6,5,5,4,5,4,4,5,5,5,5,4,4,6,4,4,5,5,5,5,4,4,4,5,5,5,5,5,4,5,4,10,4,5,8,5,4,4,4,6,5,5,4,4,4,4,6,4,4,4,4,4,4,4,6,4,6,7,4,4,5,4,4,4,4,7,4,5,4,6,9,4,4,4,6,4,5,6,5,4,7,4,5,4,4,5,6,4,5,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,4,4,5,4,6,4,4,5,4,4,4,6,6,4,4,4,4,5,6,5,5,5,4,4,4,4,6,7,4,5,4,5,4,4,4,4,4,4,4,4,6,4,4,7,4,4,5,4,6,4,4,5,4,4,7,4,5,5,6,6,4,5,5,5,4,6,5,4,4,4,5,4,4,4,4,4,4,4,4,4,5,7,4,4,4,6,7,5,4,4,5,4,4,4,4,4,7,4,4,5,5,5,7,5,6,4,5,4,5,5,4,7,4,4,5,4,4,4,4,4,5,4,5,4,5,4,4,4,4,8,4,5,4,4,4,5,5,5,5,4,5,5,5,4,4,4,5,4,4,5,4,9,4,5,6,5,5,5,4,4,4,5,4,5,4,5,6,6,6,6,4,4,4,5,4,4,4,4,4,4,6,4,5,5,5,5,4,4,5,4,7,5,5,5,5,5,5,4,4,4,4,5,4,4,4,4,4,5,4,4,4,4,4,5,4,5,5,11,4,4,8,6,4,4,4,5,4,4,5,4,8,4,4,5,5,6,4,4,4,4,4,4,4,4,4,5,10,5,4,4,7,5,4,4,6,4,5,7,5,6,5,7,4,7,8,4,4,4,4,4,4,11,4,4,7,10,4,4,9,4,8,4,6,4,5,5,7,4,4,4,4,4,4,9,6,5,4,4,4,5,4,5,4,5,4,4,4,4,4,4,4,4,4,4,4,4,7,4,5,4,5,5,4,4,5,5,5,4,5,6,4,4,6,4,4,7,6,4,4,4,4,4,4,7,6,4,4,5,4,4,4,5,4,10,6,4,4,7,4,5,5,4,4,7,4,4,6,4,4,5,4,4,7,4,10,4,4,5,5,4,4,4,5,6,4,5,4,7,5,4,4,4,4,5,5,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,8,4,5,6,6,5,4,4,4,4,4,4,5,4,4,4,5,4,8,4,4,4,8,4,6,4,4,4,5,8,4,8,7,4,4,4,5,4,5,4,11,4,5,4,4,8,4,4,5,5,5,4,6,6,4,4,6,4,4,4,4,5,7,5,5,4,4,5,5,4,4,7,8,4,5,6,4,5,4,6,5,4,4,4,4,4,5,4,5,6,4,5,4,4,4,4,4,4,4,4,9,6,4,4,5,4,4,4,4,4,4,4,5,4,9,4,6,4,7,5,4,5,4,4,4,4,9,4,4,4,5,5,4,4,5,4,4,5,5,4,5,5,4,4,4,5,5,5,5,4,4,4,4,7,4,5,6,4,7,6,4,4,5,4,4,5,4,4,4,4,4,8,6,4,4,4,4,6,5,5,5,4,4,4,5,4,5,4,4,5,4,7,4,5,4,4,5,6,5,4,4,7,4,4,4,5,4,4,4,4,6,4,7,5,4,5,4,5,4,4,4,4,4,5,4,5,5,4,5,5,4,4,4,7,6,8,4,5,4,5,4,4,4,7,5,4,4,10,6,4,4,6,4,6,5,5,4,5,4,7,5,6,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,4,5,4,6,4,5,4,8,7,6,4,7,4,4,5,4,5,4,4,4,4,5,7,4,4,5,4,4,6,7,5,4,8,4,4,6,4,4,7,6,6,4,4,6,4,4,4,4,4,4,4,5,4,4,8,4,4,5,6,4,5,5,4,4,4,4,6,4,4,6,4,9,5,4,5,5,5,4,4,4,4,4,6,4,5,4,4,4,5,5,4,4,4,5,4,4,5,6,5,5,4,4,5,7,8,4,6,4,6,6,5,6,4,10,4,4,4,7,4,5,4,4,4,4,7,8,6,4,4,4,5,4,5,5,8,5,5,4,5,4,4,5,4,5,5,4,5,4,4,4,4,4,6,4,6,4,5,5,6,4,6,4,4,5,4,4,6,4,4,4,6,4,4,4,7,4,4,5,6,4,5,5,4,4,4,5,4,5,4,4,4,7,7,5,4,5,5,5,4,7,6,5,4,5,8,4,5,4,4,4,5,4,4,4,5,4,5,4,4,4,4,4,6,6,4,9,4,4,5,5,4,5,7,6,5,5,6,5,4,5,4,4,4,4,4,4,4,4,4,5,5,5,4,5,4,6,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,5,4,4,6,4,4,4,4,4,4,8,4,4,4,4,4,5,4,4,4,6,5,4,4,4,4,6,5,5,4,4,5,4,5,6,4,5,4,4,4,6,4,4,4,4,5,5,5,4,4,6,4,5,4,4,8,4,4,4,7,7,4,5,7,4,4,4,5,4,4,7,4,6,4,4,4,4,5,4,4,4,5,4,4,5,4,4,5,4,4,6,5,7,4,4,4,6,4,5,6,4,4,4,4,6,4,4,4,4,5,4,7,5,5,5,4,4,4,4,4,4,4,4,11,4,4,5,4,5,4,5,4,4,4,4,4,5,5,4,5,5,4,4,5,4,4,4,5,5,5,5,4,4,4,6,5,4,4,4,4,7,5,4,4,4,4,4,5,4,5,4,4,4,6,4,4,6,4,4,4,5,4,4,4,7,5,4,4,5,6,4,6,4,7,4,4,4,4,4,5,7,5,4,5,7,4,4,4,5,4,4,4,4,4,6,7,5,4,6,7,4,5,5,7,4,4,5,4,4,4,7,4,4,4,4,4,4,5,4,5,6,4,6,4,7,9,5,5,4,4,4,4,6,4,5,6,5,5,5,5,7,7,4,5,6,4,4,6,6,8,4,4,8,4,4,4,4,4,4,5,6,5,5,4,4,5,4,5,5,4,4,4,6,5,4,4,5,8,4,4,4,5,4,4,4,5,4,5,4,4,5,4,4,6,6,4,5,4,5,4,4,5,7,4,4,4,4,4,4,4,5,4,5,4,8,4,4,4,5,5,4,6,4,5,5,6,5,4,4,4,6,4,4,4,8,4,4,4,4,7,6,4,5,4,4,5,7,6,4,4,4,4,4,7,4,6,4,4,5,4,4,4,5,4,5,6,5,5,4,4,6,4,6,4,4,4,11,6,5,4,4,4,5,5,5,5,4,7,6,5,4,4,5,4,4,4,4,4,6,4,7,5,4,6,4,5,4,7,5,5,4,4,4,4,5,6,7,7,4,4,6,5,5,5,4,4,4,4,4,5,4,6,5,4,4,4,4,4,5,4,4,4,4,4,5,5,6,6,4,4,6,5,4,6,4,4,5,4,4,5,4,8,4,4,5,4,6,4,4,4,4,5,5,4,5,4,5,5,4,4,4,7,4,4,4,4,4,5,4,4,5,4,5,7,4,4,5,5,4,4,5,4,5,6,4,4,5,4,5,4,4,5,4,5,4,7,4,6,4,4,6,4,5,5,5,4,4,4,5,5,4,5,4,4,4,5,4,6,4,5,6,4,4,4,4,4,9,5,4,5,5,4,5,5,5,5,5,5,4,4,4,4,4,4,4,5,4,6,5,5,4,6,5,4,4,4,5,5,4,4,4,4,5,5,4,4,5,4,4,6,6,4,5,4,5,6,4,5,4,4,4,4,6,4,5,4,6,7,5,6,5,5,4,5,4,4,4,5,4,4,4,4,4,7,4,5,5,4,5,5,4,4,4,4,4,4,5,4,6,4,4,4,5,5,4,4,4,7,4,4,4,4,5,4,5,4,4,4,4,4,5,4,6,4,4,4,4,4,5,4,5,4,4,4,7,5,5,5,4,5,6,4,4,5,8,4,4,5,4,5,5,4,4,4,5,4,4,5,7,6,7,5,4,5,4,5,4,4,5,4,5,4,4,4,4,4,5,5,4,5,4,4,4,5,6,4,4,4,4,4,5,5,4,5,5,5,5,6,5,5,5,4,7,4,4,5,4,4,4,6,4,4,4,4,5,8,6,6,7,5,5,4,4,4,4,4,4,5,4,4,7,7,5,5,5,7,4,4,4,7,5,4,4,5,5,4,4,4,4,10,4,6,4,4,5,4,5,6,4,4,5,4,4,4,6,4,4,4,4,6,4,4,8,4,4,5,4,9,7,4,4,4,5,5,5,4,6,4,4,7,6,5,4,4,4,5,4,5,4,4,4,5,5,4,5,4,4,5,4,5,4,6,9,4,4,5,5,5,4,6,6,5,4,6,4,4,5,6,5,7,4,6,4,6,4,6,6,4,4,4,5,4,6,4,4,4,5,4,4,4,4,4,4,5,5,4,5,5,4,4,4,5,4,4,5,4,4,5,5,4,5,4,4,4,4,5,4,5,4,4,4,5,5,6,4,6,7,4,5,4,6,6,5,4,10,5,7,4,4,4,4,4,4,6,4,5,4,4,7,4,4,6,5,6,6,5,4,4,4,4,5,4,4,5,7,4,4,6,5,4,5,5,5,4,4,5,4,4,4,7,5,4,5,7,5,5,5,5,6,4,4,4,4,6,4,6,4,4,4,4,5,4,6,4,5,4,4,6,4,5,4,4,4,5,5,4,4,7,6,4,4,4,5,5,9,4,4,4,4,4,4,4,5,4,5,9,7,4,6,5,4,5,4,5,4,6,4,4,4,6,4,4,5,4,4,5,4,4,4,5,10,5,4,7,5,5,5,5,4,5,5,4,4,7,5,6,5,6,6,6,5,5,5,4,4,4,5,4,5,7,4,4,4,5,4,4,5,4,5,4,4,5,5,5,6,4,4,4,4,7,6,4,5,4,4,7,6,4,4,6,7,6,4,4,4,5,4,4,5,4,4,6,4,4,4,4,4,4,4,4,4,4,6,4,5,8,4,6,4,4,4,5,8,4,4,4,4,5,5,4,5,5,4,5,5,5,4,5,4,5,5,5,6,9,4,4,4,4,4,4,4,5,5,6,4,5,4,4,4,4,4,6,4,4,5,5,4,4,5,4,4,5,5,4,4,4,4,6,6,4,5,5,5,4,5,4,5,4,4,5,5,5,7,4,4,6,4,5,4,6,4,4,4,5,4,6,4,4,4,8,4,5,4,5,4,4,6,4,7,5,4,4,4,5,4,4,4,6,6,5,4,8,7,5,5,4,4,5,4,4,4,4,4,4,5,5,4,5,4,4,5,4,4,4,6,4,6,4,4,4,5,5,5,4,4,4,5,5,4,4,4,4,4,6,4,5,6,5,4,5,4,4,6,5,4,4,5,4,5,4,4,4,4,5,4,5,4,4,5,4,4,6,4,5,5,4,4,4,4,5,4,6,6,4,4,4,5,4,4,5,7,6,4,4,4,4,4,7,7,4,4,6,7,4,5,5,4,5,5,6,6,5,5,4,5,4,4,4,5,4,4,4,4,5,4,4,4,5,4,4,4,6,4,5,4,4,4,4,4,4,4,5,4,5,4,4,4,4,5,8,6,4,4,4,4,8,4,5,4,4,6,4,4,6,6,4,5,4,4,5,4,8,5,4,5,5,4,4,4,4,5,4,5,5,6,4,6,5,5,4,4,4,4,4,4,5,4,6,4,4,4,8,6,6,4,4,4,4,7,4,5,4,4,4,4,4,4,4,4,6,4,4,4,5,4,5,4,4,4,5,8,4,9,4,7,6,5,4,4,4,5,5,4,4,9,4,4,6,7,8,4,4,4,4,6,5,7,4,10,4,5,4,4,5,5,8,4,7,7,4,4,5,6,5,4,5,4,4,4,5,4,4,7,4,5,4,6,6,4,4,4,4,5,4,4,6,4,5,5,7,4,6,4,4,4,4,5,7,4,4,5,5,4,8,4,4,4,6,9,5,5,5,4,4,4,4,5,5,4,4,4,4,6,4,4,4,4,5,4,4,4,5,5,5,4,5,7,4,5,4,4,4,5,4,4,4,7,4,4,4,4,4,4,9,4,4,4,4,6,4,4,5,6,4,6,5,4,8,4,4,5,7,4,4,4,5,4,4,5,5,4,4,4,5,7,6,5,4,5,4,4,4,6,4,4,6,4,6,4,5,6,4,7,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4,5,4,6,7,4,4,4,5,4,6,4,5,6,4,4,5,4,4,4,4,4,4,4,4,5,5,4,4,7,4,4,6,4,7,4,4,4,4,5,5,5,5,6,4,5,5,5,4,5,5,4,5,4,4,6,5,4,5,4,6,5,6,4,4,4,4,5,4,4,4,4,4,4,4,4,5,4,4,4,4,4,5,7,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,8,5,4,4,4,5,5,6,4,4,4,4,5,4,4,4,5,5,5,7,5,4,4,5,6,5,4,4,5,4,4,7,7,7,4,4,4,7,4,4,4,4,5,4,5,7,4,5,5,5,9,4,5,4,4,4,4,6,4,6,4,5,5,4,6,6,7,4,4,5,4,4,5,4,4,5,4,5,4,5,4,4,4,5,4,6,5,4,4,4,7,5,10,5,5,4,4,4,5,6,4,4,4,5,4,4,4,6,4,4,4,5,6,5,4,4,5,4,5,4,4,5,4,4,4,5,5,8,4,4,4,4,4,4,4,4,6,4,6,5,4,4,5,4,4,5,4,4,4,7,4,4,4,4,4,5,6,4,4,4,5,4,4,5,4,4,4,4,4,5,6,4,5,5,4,5,5,4,4,4,4,4,4,5,7,4,4,5,4,4,4,4,4,5,5,4,4,10,4,5,4,4,4,4,4,5,4,4,7,4,4,4,5,4,5,4,4,4,6,4,4,5,4,5,4,5,6,4,4,4,5,4,4,5,4,5,4,5,4,4,7,5,4,4,4,5,4,4,5,4,6,4,6,4,10,4,4,7,4,5,5,4,4,4,4,5,4,4,4,4,6,4,4,5,4,7,4,8,6,5,6,5,4,4,5,5,4,4,4,4,4,5,4,4,4,5,6,4,6,5,5,5,4,4,6,6,9,5,4,10,5,5,4,4,4,5,4,5,4,4,4,4,5,4,4,5,4,4,5,4,4,4,4,4,4,4,10,4,4,4,5,4,4,5,4,4,4,4,4,5,4,5,5,5,4,4,5,4,4,5,4,4,4,4,4,4,5,4,5,4,4,4,6,6,4,4,4,5,4,5,4,4,4,5,6,5,5,5,5,4,5,4,4,4,4,5,5,4,6,4,4,4,4,5,5,4,5,5,5,4,4,7,4,4,4,4,4,7,6,4,7,4,5,7,4,4,5,9,5,4,4,4,4,4,4,4,5,4,7,5,4,5,4,5,4,6,5,6,5,4,6,4,5,4,4,5,4,5,5,4,4,4,5,4,4,4,7,4,5,4,5,4,4,4,4,4,4,4,5,6,10,4,5,4,4,4,5,4,4,4,4,4,4,4,4,6,5,4,4,5,5,4,5,5,4,6,4,5,4,5,4,4,5,5,6,4,6,6,5,4,4,6,4,4,4,5,5,4,4,4,5,5,4,4,4,5,4,4,8,5,4,5,5,7,5,4,4,5,6,4,4,5,4,7,4,4,6,8,5,5,6,4,4,5,4,6,5,5,5,6,4,5,4,4,6,6,5,4,4,4,4,4,5,5,5,7,5,7,6,8,6,5,4,5,4,6,5,6,6,4,4,5,4,4,6,4,6,7,4,6,9,4,5,4,4,6,5,5,5,5,5,4,4,4,4,5,7,4,4,4,4,4,4,4,4,4,7,4,5,4,4,4,4,7,5,5,5,4,6,4,4,5,6,5,5,4,8,4,4,4,6,4,4,4,4,5,5,4,6,4,5,5,5,4,5,4,4,4,5,4,4,5,4,5,4,4,5,5,4,4,4,10,4,5,7,4,5,5,4,4,4,4,5,4,5,4,5,5,5,4,4,4,4,5,5,5,4,4,5,5,4,6,4,7,5,5,5,5,9,5,5,5,5,8,4,6,6,5,4,5,4,4,4,4,5,4,4,5,4,4,4,5,5,4,6,6,4,5,5,4,6,5,4,4,6,5,4,5,4,5,4,5,4,4,7,5,4,5,8,6,6,4,5,4,4,4,4,5,4,5,4,5,5,4,7,4,4,5,6,5,4,4,4,4,4,5,4,5,4,5,4,6,7,5,4,4,5,4,5,5,4,4,4,7,4,4,4,9,7,5,4,4,5,5,5,5,5,4,5,4,4,4,4,7,4,4,4,4,4,9,4,4,5,5,6,5,5,4,5,6,5,5,4,4,4,4,5,4,5,4,4,4,4,4,5,4,6,5,4,4,4,4,4,7,4,4,6,6,6,4,7,4,5,4,5,4,5,5,4,7,4,4,5,4,5,4,5,4,6,5,6,4,4,4,5,4,4,4,5,4,5,4,5,4,5,4,5,4,4,8,5,4,7,6,


==> DistributedHart_TMC/Results/latencySched.csv <==
5,1,0,1,0
10,0.92,0,0.92,0
15,0.8,0,0.76,0
20,0.64,0,0.56,0

==> DistributedHart_TMC/Results/latency_uniform.csv <==
3.702,3.697,3.702,3.688,3.71,3.688,3.711,3.688,3.71,3.669,3.71,3.669,3.701,3.669,3.7,3.67,3.7,3.669,3.7,3.668,3.7,3.668,3.701,3.669,3.708,3.668,3.699,3.669,3.699,3.704,3.699,3.704,3.699,3.704,3.698,3.703,3.698,3.703,3.698,3.702,3.698,3.712,3.735,3.693,3.688,3.702,3.688,3.702,3.688,3.71,3.688,3.71,3.688,3.719,3.669,3.719,3.669,3.71,3.669,3.7,3.678,3.7,3.669,3.691,3.668,3.709,3.668,3.7,3.668,3.7,3.668,3.699,3.668,3.699,3.703,3.699,3.713,3.699,3.712,3.698,3.713,3.707,3.703,3.699,3.702,3.699,3.702,3.698,3.711,3.679,3.703,3.688,3.702,3.689,3.71,3.688,3.71,3.697,3.71,3.669,3.71,3.669,3.71,3.669,3.7,3.67,3.7,3.669,3.701,3.668,3.701,3.668,3.709,3.668,3.699,3.669,3.699,3.669,3.708,3.703,3.699,3.694,3.699,3.703,3.708,3.703,3.698,3.713,3.698,3.703,3.708,3.702,3.698,3.702,3.689,3.702,3.688,3.702,3.68,3.71,3.688,3.71,3.689,3.71,3.669,3.71,3.669,3.728,3.669,3.7,3.669,3.7,3.67,3.7,3.668,3.7,3.668,3.701,3.669,3.69,3.668,3.7,3.677,3.699,3.703,3.699,3.703,3.7,3.704,3.698,3.704,3.698,3.703,3.698,3.702,3.698,3.703,3.699,3.702,3.688,3.702,3.689,3.721,3.688,3.728,3.689,3.71,3.688,3.71,3.67,3.711,3.669,3.71,3.669,3.7,3.67,3.7,3.669,3.701,3.669,3.701,3.668,3.7,3.668,3.699,3.669,3.699,3.668,3.708,3.703,3.699,3.704,3.708,3.712,3.707,3.703,3.698,3.703,3.698,3.702,3.698,3.711,3.69,3.711,3.688,3.702,3.688,3.703,3.688,3.71,3.689,3.71,3.698,3.711,3.669,3.71,3.669,3.71,3.669,3.719,3.669,3.7,3.669,3.7,3.668,3.709,3.668,3.709,3.668,3.7,3.669,3.718,3.677,3.708,3.704,3.7,3.704,3.699,3.704,3.699,3.704,3.702,3.697,3.702
3.819,3.877,3.819,3.859,3.854,3.868,3.836,3.85,3.836,3.841,3.836,3.84,3.828,3.84,3.818,3.84,3.835,3.84,3.826,3.858,3.836,3.839,3.826,3.839,3.816,3.839,3.825,3.839,3.826,3.829,3.826,3.83,3.817,3.829,3.824,3.83,3.824,3.83,3.824,3.819,3.824,3.819,3.843,3.846,3.851,3.819,3.85,3.819,3.851,3.846,3.859,3.863,3.841,3.836,3.85,3.836,3.84,3.837,3.84,3.826,3.831,3.826,3.831,3.799,3.839,3.826,3.839,3.809,3.839,3.843,3.848,3.834,3.83,3.843,3.838,3.825,3.874,3.825,3.829,3.824,3.838,3.833,3.83,3.851,3.828,3.824,3.819,3.825,3.828,3.85,3.856,3.85,3.828,3.859,3.836,3.868,3.864,3.85,3.828,3.84,3.845,3.841,3.836,3.822,3.826,3.85,3.827,3.84,3.817,3.83,3.826,3.839,3.836,3.794,3.825,3.839,3.826,3.839,3.834,3.829,3.87,3.802,3.817,3.838,3.824,3.839,3.815,3.82,3.824,3.829,3.842,3.819,3.806,3.819,3.851,3.819,3.85,3.819,3.868,3.863,3.86,3.845,3.85,3.836,3.84,3.845,3.832,3.836,3.84,3.836,3.841,3.826,3.84,3.817,3.839,3.826,3.83,3.826,3.848,3.807,3.84,3.826,3.839,3.825,3.829,3.817,3.829,3.826,3.82,3.824,3.829,3.824,3.829,3.834,3.819,3.843,3.819,3.815,3.828,3.85,3.82,3.85,3.837,3.85,3.854,3.86,3.836,3.859,3.836,3.831,3.836,3.84,3.845,3.84,3.817,3.84,3.827,3.84,3.826,3.839,3.836,3.839,3.809,3.83,3.825,3.858,3.852,3.848,3.825,3.829,3.825,3.839,3.825,3.829,3.842,3.829,3.815,3.838,3.824,3.819,3.824,3.828,3.797,3.828,3.85,3.819,3.859,3.819,3.85,3.845,3.841,3.836,3.859,3.845,3.831,3.836,3.84,3.846,3.84,3.835,3.823,3.826,3.84,3.826,3.84,3.836,3.839,3.826,3.83,3.807,3.83,3.825,3.839,3.835,3.847,3.825,3.839,3.825,3.829,3.824,3.838,3.819,3.877,3.819
3.727,3.785,3.727,3.777,3.799,3.776,3.79,3.767,3.789,3.757,3.79,3.758,3.789,3.766,3.797,3.757,3.806,3.757,3.806,3.757,3.798,3.757,3.788,3.756,3.787,3.747,3.788,3.756,3.796,3.755,3.787,3.729,3.787,3.755,3.786,3.755,3.795,3.756,3.787,3.727,3.786,3.736,3.786,3.719,3.767,3.728,3.767,3.727,3.767,3.789,3.776,3.799,3.767,3.808,3.757,3.798,3.758,3.789,3.757,3.788,3.776,3.788,3.758,3.797,3.756,3.806,3.757,3.797,3.756,3.787,3.756,3.787,3.756,3.788,3.756,3.806,3.774,3.787,3.764,3.786,3.765,3.805,3.755,3.795,3.727,3.786,3.727,3.804,3.737,3.768,3.728,3.776,3.727,3.776,3.789,3.785,3.789,3.785,3.789,3.775,3.789,3.757,3.789,3.757,3.77,3.757,3.789,3.758,3.788,3.756,3.788,3.756,3.797,3.756,3.787,3.765,3.788,3.757,3.814,3.755,3.787,3.755,3.796,3.755,3.814,3.755,3.787,3.764,3.786,3.727,3.805,3.728,3.795,3.727,3.776,3.727,3.767,3.727,3.785,3.798,3.767,3.789,3.768,3.789,3.766,3.789,3.758,3.789,3.757,3.779,3.757,3.788,3.757,3.779,3.766,3.788,3.756,3.788,3.756,3.787,3.756,3.787,3.765,3.796,3.755,3.787,3.755,3.797,3.756,3.795,3.755,3.786,3.755,3.795,3.727,3.786,3.727,3.787,3.727,3.767,3.727,3.767,3.745,3.767,3.79,3.776,3.807,3.776,3.789,3.794,3.789,3.766,3.789,3.758,3.788,3.758,3.788,3.757,3.788,3.756,3.807,3.757,3.807,3.756,3.796,3.756,3.787,3.757,3.797,3.755,3.787,3.755,3.796,3.765,3.804,3.764,3.786,3.756,3.786,3.736,3.786,3.736,3.787,3.736,3.767,3.727,3.767,3.727,3.768,3.789,3.767,3.789,3.785,3.79,3.748,3.789,3.757,3.798,3.757,3.798,3.767,3.788,3.758,3.797,3.757,3.806,3.757,3.797,3.757,3.787,3.756,3.805,3.765,3.805,3.765,3.796,3.746,3.787,3.755,3.786,3.755,3.727,3.785,3.727
3.774,3.788,3.783,3.778,3.8,3.778,3.791,3.769,3.791,3.813,3.791,3.804,3.791,3.813,3.79,3.804,3.79,3.804,3.8,3.803,3.79,3.803,3.79,3.803,3.79,3.803,3.789,3.804,3.789,3.793,3.79,3.793,3.789,3.793,3.789,3.794,3.797,3.793,3.788,3.783,3.788,3.765,3.788,3.793,3.769,3.793,3.769,3.783,3.769,3.791,3.779,3.791,3.769,3.809,3.805,3.8,3.804,3.792,3.804,3.79,3.813,3.791,3.804,3.79,3.803,3.799,3.803,3.79,3.803,3.79,3.803,3.789,3.794,3.789,3.793,3.808,3.802,3.789,3.802,3.789,3.793,3.797,3.793,3.797,3.774,3.788,3.783,3.807,3.783,3.769,3.783,3.778,3.783,3.778,3.8,3.787,3.791,3.788,3.792,3.813,3.791,3.804,3.791,3.795,3.772,3.804,3.79,3.804,3.791,3.803,3.791,3.803,3.799,3.794,3.79,3.803,3.789,3.803,3.807,3.794,3.789,3.793,3.789,3.794,3.815,3.793,3.789,3.811,3.789,3.783,3.797,3.792,3.788,3.783,3.778,3.756,3.787,3.775,3.787,3.791,3.769,3.791,3.769,3.791,3.813,3.791,3.805,3.791,3.805,3.781,3.804,3.79,3.804,3.781,3.812,3.799,3.803,3.79,3.803,3.789,3.795,3.789,3.812,3.789,3.802,3.789,3.793,3.798,3.784,3.788,3.793,3.788,3.784,3.788,3.783,3.788,3.783,3.788,3.783,3.769,3.775,3.769,3.792,3.769,3.791,3.778,3.773,3.778,3.792,3.804,3.791,3.804,3.792,3.804,3.79,3.804,3.791,3.804,3.79,3.803,3.799,3.803,3.808,3.804,3.789,3.803,3.789,3.803,3.798,3.793,3.789,3.793,3.798,3.803,3.797,3.784,3.788,3.793,3.788,3.783,3.789,3.792,3.788,3.792,3.769,3.774,3.769,3.784,3.77,3.791,3.769,3.791,3.787,3.791,3.805,3.791,3.805,3.791,3.804,3.79,3.813,3.79,3.804,3.79,3.803,3.799,3.812,3.799,3.804,3.79,3.804,3.807,3.812,3.798,3.793,3.798,3.793,3.789,3.793,3.788,3.793,3.774,3.788,3.783
3.909,3.93,3.944,3.912,3.916,3.912,3.934,3.958,3.944,3.956,3.934,3.957,3.934,3.947,3.951,3.965,3.915,3.956,3.96,3.929,3.915,3.929,3.933,3.938,3.914,3.928,3.95,3.937,3.923,3.91,3.959,3.909,3.923,3.91,3.931,3.918,3.871,3.909,3.931,3.908,3.958,3.908,3.931,3.917,3.966,3.935,3.93,3.908,3.93,3.952,3.921,3.925,3.958,3.934,3.938,3.943,3.947,3.934,3.947,3.934,3.96,3.924,3.929,3.924,3.928,3.915,3.929,3.96,3.937,3.932,3.901,3.923,3.954,3.933,3.909,3.932,3.954,3.949,3.918,3.94,3.909,3.931,3.908,3.949,3.944,3.931,3.918,3.931,3.908,3.93,3.918,3.935,3.921,3.925,3.93,3.925,3.948,3.962,3.947,3.934,3.929,3.933,3.938,3.96,3.956,3.915,3.928,3.924,3.955,3.942,3.932,3.932,3.937,3.941,3.909,3.923,3.909,3.932,3.918,3.959,3.91,3.922,3.954,3.931,3.909,3.958,3.917,3.913,3.908,3.93,3.953,3.921,3.926,3.922,3.925,3.921,3.926,3.93,3.944,3.947,3.925,3.929,3.952,3.947,3.933,3.947,3.933,3.947,3.937,3.934,3.938,3.933,3.928,3.951,3.973,3.923,3.937,3.95,3.919,3.923,3.91,3.932,3.9,3.922,3.91,3.931,3.964,3.949,3.918,3.904,3.917,3.922,3.953,3.93,3.9,3.93,3.927,3.94,3.925,3.895,3.916,3.921,3.934,3.938,3.934,3.961,3.957,3.96,3.947,3.96,3.947,3.924,3.946,3.924,3.937,3.969,3.937,3.923,3.932,3.937,3.932,3.909,3.933,3.909,3.941,3.949,3.909,3.931,3.953,3.931,3.926,3.922,3.918,3.93,3.909,3.921,3.899,3.93,3.952,3.967,3.925,3.961,3.974,3.925,3.947,3.924,3.947,3.933,3.947,3.924,3.937,3.933,3.928,3.96,3.923,3.933,3.946,3.941,3.918,3.932,3.919,3.933,3.909,3.932,3.918,3.96,3.923,3.933,3.946,3.941,3.918,3.932,3.919,3.933,3.909,3.932,3.918,3.932,3.919,3.933,3.909,3.909,3.93,3.944
3.943,3.956,3.952,3.956,3.951,3.947,3.961,3.939,3.96,3.929,3.952,3.919,3.952,3.928,3.96,3.919,3.951,3.919,3.941,3.945,3.959,3.945,3.95,3.945,3.949,3.954,3.959,3.945,3.949,3.963,3.94,3.954,3.94,3.945,3.957,3.944,3.939,3.944,3.948,3.952,3.939,3.935,3.957,3.961,3.938,3.947,3.943,3.948,3.96,3.947,3.961,3.939,3.961,3.91,3.951,3.91,3.951,3.92,3.951,3.919,3.941,3.92,3.959,3.954,3.95,3.945,3.959,3.945,3.94,3.945,3.949,3.954,3.95,3.936,3.958,3.953,3.95,3.935,3.958,3.954,3.966,3.944,3.948,3.943,3.957,3.953,3.957,3.943,3.947,3.953,3.948,3.943,3.929,3.951,3.947,3.952,3.956,3.961,3.928,3.942,3.919,3.951,3.901,3.951,3.91,3.942,3.919,3.942,3.946,3.951,3.936,3.959,3.927,3.958,3.936,3.958,3.945,3.959,3.944,3.949,3.944,3.949,3.954,3.94,3.944,3.948,3.936,3.948,3.943,3.939,3.952,3.949,3.952,3.947,3.88,3.938,3.944,3.947,3.96,3.957,3.951,3.948,3.96,3.928,3.96,3.96,3.928,3.968,3.919,3.95,3.92,3.933,3.945,3.95,3.945,3.959,3.945,3.967,3.954,3.958,3.945,3.958,3.945,3.958,3.935,3.958,3.944,3.957,3.944,3.948,3.944,3.93,3.961,3.939,3.953,3.949,3.925,3.947,3.943,3.956,3.962,3.948,3.96,3.947,3.942,3.948,3.951,3.91,3.961,3.91,3.943,3.919,3.915,3.919,3.942,3.919,3.95,3.955,3.951,3.946,3.95,3.945,3.949,3.927,3.959,3.954,3.95,3.944,3.967,3.953,3.958,3.935,3.958,3.926,3.94,3.944,3.948,3.934,3.948,3.953,3.939,3.953,3.947,3.952,3.947,3.943,3.947,3.96,3.947,3.942,3.948,3.952,3.919,3.942,3.919,3.951,3.919,3.959,3.928,3.95,3.919,3.95,3.954,3.95,3.954,3.941,3.927,3.936,3.95,3.954,3.958,3.953,3.949,3.953,3.949,3.944,3.958,3.963,3.958,3.953,3.949,3.943,3.956,3.952
3.873,3.877,3.882,3.869,3.863,3.868,3.882,3.859,3.872,3.885,3.863,3.886,3.863,3.867,3.88,3.858,3.871,3.858,3.872,3.813,3.889,3.821,3.862,3.813,3.852,3.902,3.879,3.812,3.87,3.883,3.861,3.883,3.861,3.874,3.878,3.883,3.878,3.874,3.86,3.882,3.87,3.846,3.878,3.873,3.85,3.873,3.859,3.864,3.859,3.89,3.868,3.882,3.859,3.881,3.894,3.863,3.867,3.872,3.876,3.862,3.849,3.862,3.858,3.88,3.902,3.872,3.884,3.889,3.875,3.861,3.812,3.862,3.848,3.861,3.874,3.879,3.883,3.862,3.874,3.878,3.884,3.887,3.874,3.86,3.874,3.879,3.9,3.879,3.865,3.868,3.882,3.868,3.864,3.85,3.863,3.869,3.872,3.868,3.881,3.886,3.863,3.876,3.863,3.867,3.862,3.876,3.871,3.859,3.863,3.893,3.862,3.893,3.872,3.803,3.879,3.822,3.879,3.813,3.87,3.874,3.861,3.874,3.871,3.892,3.878,3.874,3.86,3.857,3.861,3.874,3.86,3.873,3.87,3.882,3.868,3.855,3.841,3.882,3.868,3.899,3.877,3.863,3.878,3.872,3.868,3.881,3.885,3.881,3.876,3.889,3.876,3.862,3.876,3.853,3.821,3.862,3.812,3.88,3.821,3.879,3.803,3.879,3.884,3.879,3.875,3.879,3.884,3.87,3.865,3.878,3.874,3.86,3.883,3.87,3.891,3.86,3.873,3.86,3.873,3.86,3.873,3.877,3.882,3.86,3.881,3.868,3.846,3.869,3.863,3.894,3.881,3.867,3.863,3.885,3.862,3.876,3.862,3.876,3.862,3.812,3.871,3.812,3.88,3.812,3.87,3.821,3.879,3.812,3.861,3.875,3.888,3.892,3.861,3.856,3.878,3.865,3.86,3.875,3.86,3.864,3.86,3.874,3.861,3.873,3.877,3.882,3.877,3.864,3.859,3.882,3.868,3.863,3.868,3.864,3.858,3.863,3.858,3.872,3.876,3.88,3.867,3.863,3.876,3.871,3.812,3.862,3.893,3.862,3.813,3.898,3.812,3.87,3.893,3.871,3.892,3.861,3.883,3.861,3.874,3.86,3.892,3.873,3.877,3.882
3.787,3.863,3.788,3.845,3.795,3.854,3.786,3.836,3.795,3.791,3.786,3.791,3.777,3.79,3.795,3.79,3.776,3.79,3.777,3.799,3.776,3.798,3.776,3.789,3.775,3.78,3.775,3.79,3.775,3.779,3.776,3.779,3.784,3.779,3.774,3.779,3.774,3.78,3.774,3.787,3.783,3.796,3.774,3.787,3.837,3.778,3.836,3.787,3.836,3.796,3.845,3.804,3.827,3.787,3.799,3.804,3.8,3.787,3.79,3.776,3.782,3.776,3.79,3.848,3.78,3.776,3.789,3.785,3.781,3.775,3.789,3.775,3.79,3.776,3.779,3.776,3.78,3.775,3.779,3.775,3.779,3.774,3.779,3.775,3.796,3.774,3.796,3.774,3.788,3.828,3.787,3.836,3.805,3.846,3.786,3.854,3.814,3.836,3.795,3.791,3.795,3.79,3.786,3.799,3.776,3.799,3.776,3.79,3.785,3.79,3.785,3.789,3.776,3.772,3.776,3.798,3.776,3.789,3.784,3.78,3.784,3.86,3.766,3.78,3.774,3.788,3.783,3.797,3.775,3.787,3.774,3.796,3.783,3.788,3.837,3.797,3.836,3.787,3.845,3.804,3.845,3.795,3.836,3.796,3.79,3.786,3.781,3.786,3.79,3.776,3.79,3.776,3.79,3.767,3.798,3.776,3.789,3.776,3.807,3.838,3.789,3.784,3.798,3.775,3.779,3.784,3.779,3.775,3.798,3.774,3.789,3.774,3.788,3.765,3.796,3.774,3.787,3.783,3.787,3.836,3.796,3.836,3.787,3.836,3.796,3.845,3.813,3.845,3.786,3.79,3.786,3.8,3.796,3.79,3.785,3.79,3.777,3.79,3.776,3.789,3.776,3.798,3.848,3.789,3.775,3.807,3.775,3.789,3.775,3.779,3.784,3.779,3.776,3.807,3.774,3.779,3.775,3.779,3.774,3.797,3.774,3.787,3.837,3.787,3.836,3.788,3.836,3.796,3.836,3.804,3.818,3.795,3.845,3.795,3.79,3.787,3.79,3.787,3.79,3.776,3.844,3.777,3.79,3.776,3.789,3.776,3.789,3.776,3.789,3.776,3.78,3.775,3.789,3.775,3.788,3.776,3.788,3.775,3.779,3.775,3.788,3.787,3.863,3.788
3.859,3.863,3.85,3.836,3.868,3.854,3.849,3.836,3.849,3.853,3.849,3.854,3.85,3.853,3.848,3.853,3.866,3.854,3.866,3.88,3.867,3.871,3.848,3.861,3.847,3.861,3.847,3.862,3.857,3.86,3.848,3.852,3.847,3.86,3.846,3.861,3.855,3.86,3.846,3.85,3.846,3.85,3.855,3.824,3.836,3.841,3.836,3.85,3.836,3.858,3.845,3.876,3.827,3.849,3.862,3.849,3.854,3.849,3.853,3.849,3.853,3.848,3.844,3.848,3.862,3.857,3.861,3.857,3.861,3.856,3.861,3.856,3.87,3.856,3.86,3.856,3.87,3.847,3.86,3.847,3.86,3.855,3.861,3.846,3.859,3.847,3.85,3.846,3.841,3.827,3.85,3.836,3.859,3.836,3.85,3.855,3.876,3.827,3.849,3.853,3.849,3.853,3.849,3.844,3.848,3.862,3.848,3.854,3.848,3.862,3.857,3.861,3.857,3.843,3.847,3.861,3.847,3.861,3.856,3.861,3.865,3.861,3.856,3.87,3.846,3.869,3.846,3.86,3.846,3.859,3.855,3.851,3.855,3.85,3.836,3.841,3.836,3.85,3.836,3.876,3.845,3.858,3.837,3.85,3.853,3.858,3.845,3.849,3.854,3.857,3.853,3.848,3.853,3.848,3.862,3.848,3.861,3.848,3.879,3.838,3.87,3.866,3.861,3.856,3.861,3.838,3.861,3.847,3.861,3.855,3.87,3.846,3.861,3.855,3.851,3.865,3.85,3.855,3.859,3.836,3.85,3.836,3.859,3.837,3.849,3.836,3.849,3.845,3.849,3.862,3.849,3.853,3.858,3.853,3.848,3.853,3.849,3.853,3.858,3.861,3.875,3.862,3.848,3.861,3.856,3.87,3.847,3.87,3.848,3.86,3.847,3.87,3.847,3.851,3.864,3.86,3.837,3.869,3.847,3.851,3.846,3.85,3.838,3.85,3.836,3.85,3.836,3.85,3.836,3.859,3.845,3.85,3.845,3.858,3.853,3.849,3.853,3.858,3.854,3.849,3.844,3.848,3.854,3.857,3.862,3.857,3.87,3.848,3.852,3.838,3.852,3.847,3.87,3.847,3.878,3.847,3.878,3.847,3.86,3.846,3.869,3.859,3.863,3.85
3.746,3.749,3.745,3.74,3.753,3.74,3.753,3.749,3.754,3.721,3.753,3.721,3.753,3.73,3.752,3.721,3.743,3.721,3.743,3.756,3.744,3.757,3.753,3.757,3.751,3.756,3.751,3.756,3.742,3.755,3.751,3.746,3.751,3.755,3.75,3.755,3.759,3.755,3.75,3.745,3.75,3.755,3.75,3.754,3.749,3.745,3.749,3.745,3.749,3.754,3.741,3.744,3.749,3.771,3.721,3.762,3.721,3.753,3.721,3.753,3.73,3.753,3.722,3.743,3.756,3.752,3.756,3.744,3.756,3.752,3.756,3.751,3.756,3.751,3.756,3.77,3.755,3.752,3.764,3.751,3.764,3.751,3.755,3.759,3.745,3.75,3.745,3.768,3.755,3.749,3.745,3.758,3.745,3.741,3.753,3.74,3.753,3.749,3.753,3.722,3.753,3.721,3.753,3.721,3.752,3.722,3.752,3.721,3.752,3.757,3.752,3.757,3.761,3.757,3.751,3.747,3.751,3.756,3.76,3.755,3.751,3.755,3.742,3.756,3.778,3.755,3.75,3.764,3.751,3.745,3.75,3.745,3.741,3.745,3.759,3.745,3.749,3.745,3.731,3.744,3.749,3.754,3.75,3.753,3.73,3.753,3.721,3.753,3.721,3.752,3.721,3.752,3.721,3.743,3.765,3.753,3.756,3.752,3.757,3.751,3.756,3.751,3.765,3.742,3.756,3.752,3.755,3.76,3.755,3.741,3.756,3.75,3.756,3.741,3.745,3.751,3.745,3.75,3.745,3.75,3.745,3.749,3.754,3.749,3.753,3.74,3.753,3.749,3.753,3.73,3.753,3.722,3.753,3.722,3.752,3.721,3.752,3.721,3.752,3.756,3.752,3.756,3.77,3.757,3.742,3.757,3.752,3.756,3.76,3.755,3.751,3.755,3.76,3.764,3.75,3.746,3.75,3.755,3.75,3.745,3.751,3.754,3.751,3.755,3.75,3.745,3.749,3.745,3.749,3.753,3.75,3.762,3.749,3.762,3.721,3.753,3.721,3.745,3.721,3.743,3.721,3.753,3.721,3.743,3.756,3.761,3.757,3.761,3.756,3.751,3.756,3.769,3.765,3.751,3.747,3.761,3.755,3.751,3.755,3.75,3.755,3.746,3.749,3.745
3.876,3.897,3.866,3.879,3.883,3.879,3.884,3.88,3.884,3.887,3.875,3.879,3.874,3.878,3.873,3.888,3.882,3.896,3.882,3.896,3.882,3.886,3.874,3.886,3.881,3.886,3.872,3.877,3.872,3.886,3.872,3.885,3.873,3.876,3.871,3.876,3.88,3.876,3.872,3.866,3.88,3.866,3.88,3.866,3.879,3.857,3.87,3.866,3.87,3.883,3.871,3.892,3.87,3.892,3.887,3.893,3.887,3.884,3.888,3.873,3.878,3.882,3.87,3.873,3.877,3.873,3.886,3.873,3.886,3.881,3.878,3.872,3.887,3.872,3.876,3.89,3.876,3.872,3.885,3.88,3.885,3.88,3.877,3.88,3.875,3.871,3.867,3.89,3.866,3.888,3.867,3.879,3.875,3.879,3.883,3.879,3.892,3.888,3.884,3.887,3.884,3.878,3.884,3.87,3.882,3.896,3.873,3.879,3.873,3.869,3.873,3.877,3.883,3.86,3.881,3.877,3.872,3.877,3.89,3.886,3.872,3.885,3.881,3.895,3.898,3.885,3.871,3.876,3.871,3.875,3.871,3.866,3.871,3.866,3.879,3.866,3.879,3.875,3.88,3.892,3.888,3.874,3.879,3.892,3.879,3.874,3.869,3.874,3.878,3.873,3.878,3.882,3.878,3.864,3.886,3.882,3.877,3.873,3.904,3.89,3.877,3.881,3.877,3.872,3.876,3.872,3.885,3.891,3.867,3.871,3.876,3.871,3.877,3.871,3.867,3.889,3.866,3.871,3.876,3.879,3.867,3.879,3.875,3.87,3.874,3.879,3.875,3.871,3.874,3.887,3.884,3.869,3.883,3.887,3.873,3.878,3.873,3.887,3.873,3.886,3.901,3.886,3.883,3.877,3.872,3.887,3.872,3.895,3.899,3.894,3.89,3.894,3.89,3.894,3.889,3.867,3.871,3.894,3.872,3.875,3.871,3.866,3.871,3.866,3.87,3.866,3.871,3.875,3.871,3.874,3.879,3.874,3.888,3.875,3.878,3.874,3.878,3.874,3.887,3.873,3.897,3.883,3.887,3.873,3.878,3.873,3.886,3.891,3.877,3.872,3.877,3.908,3.886,3.89,3.885,3.89,3.886,3.881,3.877,3.871,3.894,3.876,3.897,3.866
3.917,3.938,3.898,3.92,3.934,3.929,3.933,3.92,3.943,3.937,3.934,3.928,3.933,3.937,3.923,3.937,3.932,3.928,3.914,3.927,3.933,3.928,3.932,3.927,3.931,3.927,3.922,3.927,3.931,3.927,3.923,3.917,3.95,3.926,3.93,3.926,3.922,3.927,3.931,3.926,3.957,3.907,3.93,3.926,3.929,3.907,3.93,3.925,3.929,3.879,3.938,3.942,3.929,3.933,3.937,3.933,3.929,3.943,3.946,3.933,3.928,3.932,3.92,3.942,3.936,3.932,3.928,3.933,3.927,3.922,3.927,3.931,3.927,3.931,3.917,3.931,3.918,3.94,3.917,3.921,3.936,3.948,3.926,3.931,3.925,3.921,3.899,3.93,3.926,3.929,3.925,3.929,3.917,3.911,3.933,3.938,3.925,3.939,3.942,3.946,3.924,3.937,3.933,3.928,3.932,3.937,3.924,3.937,3.923,3.927,3.933,3.919,3.95,3.909,3.931,3.909,3.931,3.927,3.94,3.926,3.931,3.926,3.922,3.918,3.922,3.927,3.931,3.909,3.939,3.916,3.922,3.925,3.921,3.926,3.929,3.898,3.92,3.889,3.929,3.924,3.929,3.942,3.93,3.942,3.946,3.942,3.928,3.924,3.946,3.941,3.955,3.941,3.946,3.924,3.927,3.933,3.927,3.933,3.927,3.949,3.927,3.931,3.928,3.922,3.935,3.931,3.953,3.941,3.935,3.931,3.917,3.93,3.917,3.912,3.934,3.921,3.934,3.93,3.898,3.929,3.926,3.938,3.943,3.938,3.933,3.92,3.915,3.93,3.942,3.938,3.933,3.92,3.924,3.928,3.932,3.937,3.932,3.955,3.932,3.918,3.932,3.927,3.924,3.936,3.931,3.919,3.932,3.936,3.931,3.926,3.949,3.926,3.949,3.917,3.93,3.89,3.912,3.917,3.93,3.907,3.93,3.925,3.921,3.925,3.929,3.925,3.929,3.925,3.929,3.916,3.921,3.915,3.929,3.942,3.92,3.933,3.946,3.933,3.937,3.932,3.937,3.932,3.946,3.933,3.937,3.932,3.936,3.923,3.918,3.932,3.909,3.931,3.936,3.949,3.917,3.931,3.927,3.931,3.926,3.93,3.935,3.917,3.938,3.898
3.905,3.872,3.913,3.909,3.885,3.854,3.894,3.845,3.904,3.836,3.886,3.826,3.894,3.844,3.867,3.907,3.911,3.826,3.911,3.843,3.911,3.852,3.893,3.843,3.874,3.825,3.865,3.843,3.901,3.905,3.892,3.879,3.892,3.905,3.892,3.896,3.9,3.906,3.892,3.913,3.9,3.904,3.891,3.886,3.872,3.868,3.845,3.905,3.89,3.913,3.854,3.93,3.845,3.876,3.835,3.885,3.826,3.886,3.907,3.893,3.862,3.893,3.826,3.903,3.834,3.893,3.834,3.876,3.889,3.901,3.843,3.892,3.879,3.901,3.905,3.893,3.878,3.901,3.887,3.864,3.896,3.873,3.905,3.892,3.895,3.865,3.913,3.891,3.895,3.836,3.913,3.846,3.914,3.881,3.895,3.854,3.93,3.863,3.867,3.844,3.885,3.835,3.894,3.827,3.893,3.844,3.893,3.827,3.893,3.834,3.902,3.816,3.884,3.843,3.892,3.835,3.865,3.843,3.901,3.905,3.901,3.905,3.91,3.915,3.901,3.905,3.883,3.905,3.891,3.914,3.891,3.895,3.909,3.913,3.845,3.913,3.864,3.904,3.854,3.922,3.9,3.903,3.845,3.903,3.844,3.894,3.88,3.894,3.907,3.911,3.907,3.893,3.836,3.885,3.843,3.893,3.843,3.893,3.843,3.901,3.906,3.901,3.834,3.901,3.896,3.892,3.905,3.892,3.905,3.873,3.914,3.891,3.914,3.913,3.909,3.904,3.882,3.913,3.845,3.913,3.89,3.904,3.845,3.903,3.863,3.912,3.854,3.885,3.853,3.867,3.835,3.904,3.827,3.894,3.836,3.893,3.89,3.902,3.834,3.902,3.843,3.894,3.843,3.883,3.835,3.865,3.906,3.874,3.887,3.902,3.878,3.883,3.897,3.9,3.887,3.846,3.896,3.891,3.913,3.891,3.895,3.891,3.895,3.836,3.913,3.836,3.913,3.854,3.903,3.89,3.885,3.854,3.885,3.826,3.885,3.907,3.904,3.836,3.903,3.854,3.894,3.835,3.884,3.843,3.893,3.906,3.893,3.834,3.865,3.834,3.883,3.843,3.892,3.914,3.892,3.923,3.892,3.887,3.891,3.914,3.891,3.905,3.872,3.913
3.955,3.96,3.955,3.968,3.963,3.959,3.963,3.977,3.973,3.967,3.964,3.967,3.964,3.967,3.962,3.959,3.962,3.958,3.971,3.958,3.962,3.957,3.962,3.957,3.952,3.967,3.961,3.975,3.961,3.965,3.961,3.956,3.961,3.956,3.96,3.956,3.951,3.956,3.96,3.955,3.969,3.955,3.96,3.964,3.959,3.946,3.96,3.955,3.959,3.963,3.959,3.972,3.959,3.963,3.967,3.973,3.95,3.963,3.958,3.963,3.949,3.962,3.941,3.963,3.958,3.962,3.967,3.962,3.967,3.961,3.966,3.961,3.958,3.961,3.956,3.961,3.956,3.961,3.956,3.96,3.956,3.969,3.956,3.96,3.955,3.961,3.955,3.96,3.955,3.959,3.955,3.959,3.955,3.942,3.964,3.959,3.963,3.978,3.963,3.958,3.963,3.959,3.963,3.949,3.962,3.958,3.962,3.967,3.963,3.958,3.962,3.957,3.962,3.93,3.961,3.939,3.961,3.966,3.97,3.957,3.961,3.956,3.961,3.956,3.96,3.956,3.96,3.957,3.961,3.955,3.96,3.955,3.96,3.955,3.96,3.955,3.959,3.946,3.959,3.972,3.96,3.963,3.959,3.972,3.959,3.963,3.94,3.963,3.959,3.971,3.959,3.962,3.959,3.944,3.966,3.962,3.957,3.962,3.966,3.979,3.939,3.961,3.958,3.961,3.957,3.961,3.956,3.97,3.956,3.96,3.957,3.961,3.965,3.951,3.965,3.96,3.955,3.96,3.955,3.959,3.956,3.959,3.964,3.959,3.963,3.96,3.963,3.959,3.963,3.958,3.963,3.94,3.963,3.958,3.962,3.958,3.962,3.958,3.963,3.957,3.962,3.957,3.962,3.966,3.961,3.939,3.962,3.957,3.961,3.956,3.97,3.956,3.961,3.947,3.96,3.929,3.942,3.956,3.96,3.955,3.96,3.955,3.96,3.955,3.959,3.956,3.977,3.955,3.959,3.963,3.95,3.945,3.968,3.963,3.95,3.963,3.949,3.963,3.958,3.963,3.967,3.962,3.958,3.962,3.957,3.962,3.957,3.962,3.939,3.944,3.939,3.962,3.966,3.934,3.957,3.961,3.974,3.961,3.956,3.96,3.965,3.955,3.96,3.955
3.809,3.786,3.81,3.795,3.835,3.786,3.835,3.786,3.835,3.821,3.836,3.821,3.8,3.83,3.816,3.821,3.808,3.821,3.807,3.838,3.807,3.829,3.799,3.82,3.797,3.82,3.797,3.82,3.797,3.81,3.797,3.802,3.807,3.81,3.796,3.81,3.796,3.81,3.796,3.81,3.806,3.819,3.796,3.846,3.795,3.8,3.787,3.809,3.795,3.817,3.786,3.845,3.786,3.835,3.83,3.835,3.83,3.835,3.821,3.798,3.812,3.798,3.821,3.798,3.82,3.798,3.821,3.807,3.82,3.806,3.82,3.797,3.811,3.806,3.81,3.806,3.819,3.797,3.81,3.796,3.819,3.823,3.81,3.796,3.818,3.796,3.818,3.796,3.809,3.787,3.809,3.787,3.818,3.778,3.835,3.786,3.844,3.795,3.826,3.821,3.835,3.822,3.835,3.822,3.799,3.83,3.798,3.821,3.807,3.811,3.807,3.82,3.825,3.793,3.797,3.829,3.797,3.82,3.815,3.81,3.806,3.792,3.807,3.811,3.796,3.82,3.806,3.819,3.796,3.809,3.814,3.818,3.805,3.81,3.786,3.818,3.795,3.81,3.786,3.845,3.786,3.844,3.787,3.835,3.83,3.844,3.821,3.835,3.821,3.807,3.821,3.798,3.821,3.798,3.82,3.799,3.82,3.798,3.838,3.806,3.82,3.806,3.82,3.797,3.81,3.807,3.811,3.797,3.819,3.796,3.82,3.796,3.811,3.796,3.818,3.805,3.809,3.805,3.809,3.786,3.818,3.786,3.818,3.795,3.844,3.795,3.836,3.787,3.836,3.821,3.835,3.83,3.845,3.821,3.807,3.822,3.799,3.821,3.807,3.82,3.807,3.82,3.798,3.82,3.797,3.838,3.798,3.82,3.815,3.811,3.806,3.819,3.815,3.828,3.805,3.81,3.797,3.81,3.796,3.818,3.796,3.809,3.787,3.809,3.786,3.81,3.796,3.819,3.786,3.836,3.786,3.835,3.786,3.835,3.822,3.835,3.822,3.835,3.821,3.798,3.812,3.799,3.821,3.798,3.821,3.816,3.82,3.798,3.82,3.798,3.82,3.824,3.82,3.824,3.81,3.797,3.837,3.797,3.81,3.796,3.81,3.809,3.786,3.81
3.868,3.8,3.859,3.8,3.877,3.8,3.858,3.791,3.858,3.862,3.858,3.863,3.859,3.862,3.857,3.863,3.875,3.862,3.875,3.888,3.875,3.88,3.857,3.871,3.865,3.87,3.856,3.871,3.865,3.87,3.856,3.86,3.857,3.869,3.855,3.869,3.864,3.869,3.856,3.859,3.856,3.859,3.864,3.859,3.801,3.851,3.791,3.859,3.8,3.868,3.792,3.885,3.792,3.859,3.872,3.858,3.862,3.858,3.862,3.857,3.862,3.857,3.853,3.867,3.87,3.866,3.87,3.866,3.87,3.865,3.871,3.865,3.88,3.866,3.869,3.865,3.842,3.856,3.869,3.855,3.869,3.864,3.869,3.828,3.869,3.855,3.859,3.855,3.85,3.846,3.824,3.791,3.868,3.791,3.858,3.8,3.885,3.809,3.858,3.862,3.858,3.862,3.858,3.854,3.857,3.871,3.857,3.862,3.857,3.871,3.866,3.871,3.867,3.852,3.856,3.87,3.856,3.87,3.865,3.869,3.829,3.879,3.865,3.878,3.855,3.878,3.856,3.869,3.855,3.869,3.865,3.86,3.864,3.86,3.791,3.859,3.8,3.86,3.863,3.886,3.8,3.867,3.791,3.858,3.863,3.867,3.853,3.858,3.862,3.866,3.862,3.858,3.862,3.857,3.87,3.857,3.871,3.857,3.888,3.856,3.879,3.874,3.871,3.866,3.869,3.847,3.869,3.856,3.87,3.864,3.878,3.856,3.869,3.864,3.859,3.873,3.859,3.865,3.868,3.791,3.859,3.791,3.85,3.8,3.867,3.8,3.858,3.791,3.858,3.871,3.859,3.862,3.867,3.862,3.857,3.862,3.858,3.863,3.866,3.87,3.884,3.87,3.866,3.87,3.865,3.879,3.829,3.88,3.856,3.87,3.856,3.878,3.856,3.86,3.873,3.87,3.846,3.878,3.855,3.859,3.856,3.859,3.856,3.86,3.791,3.859,3.8,3.859,3.791,3.867,3.791,3.858,3.818,3.867,3.844,3.859,3.862,3.868,3.862,3.857,3.871,3.857,3.863,3.866,3.87,3.866,3.88,3.858,3.861,3.847,3.861,3.856,3.879,3.856,3.888,3.857,3.888,3.857,3.87,3.855,3.879,3.868,3.8,3.859
3.862,3.874,3.853,3.856,3.869,3.865,3.851,3.847,3.86,3.856,3.851,3.855,3.851,3.855,3.85,3.855,3.868,3.864,3.868,3.854,3.868,3.845,3.851,3.836,3.867,3.836,3.849,3.836,3.858,3.835,3.849,3.863,3.849,3.835,3.848,3.835,3.857,3.835,3.849,3.852,3.857,3.852,3.857,3.852,3.847,3.843,3.847,3.852,3.847,3.861,3.856,3.878,3.847,3.86,3.865,3.86,3.855,3.851,3.856,3.851,3.855,3.85,3.846,3.859,3.836,3.859,3.836,3.859,3.837,3.858,3.836,3.858,3.845,3.859,3.835,3.858,3.845,3.849,3.835,3.848,3.835,3.857,3.835,3.857,3.861,3.848,3.852,3.858,3.843,3.848,3.852,3.865,3.861,3.856,3.851,3.865,3.878,3.856,3.851,3.855,3.851,3.856,3.851,3.846,3.859,3.864,3.85,3.855,3.851,3.836,3.859,3.836,3.859,3.818,3.849,3.836,3.849,3.836,3.858,3.836,3.858,3.826,3.858,3.844,3.866,3.844,3.848,3.835,3.849,3.861,3.857,3.852,3.857,3.853,3.856,3.853,3.847,3.853,3.865,3.878,3.856,3.86,3.848,3.86,3.856,3.861,3.846,3.852,3.855,3.859,3.856,3.851,3.855,3.85,3.837,3.85,3.836,3.851,3.854,3.867,3.846,3.867,3.836,3.858,3.835,3.849,3.835,3.858,3.835,3.857,3.844,3.848,3.835,3.857,3.852,3.866,3.852,3.857,3.862,3.848,3.852,3.847,3.861,3.848,3.86,3.856,3.852,3.856,3.851,3.864,3.851,3.856,3.861,3.855,3.85,3.856,3.85,3.855,3.859,3.837,3.877,3.837,3.859,3.836,3.858,3.845,3.859,3.846,3.858,3.835,3.858,3.844,3.859,3.826,3.866,3.836,3.848,3.844,3.849,3.852,3.848,3.852,3.848,3.852,3.847,3.852,3.856,3.852,3.847,3.87,3.865,3.851,3.856,3.861,3.846,3.851,3.855,3.861,3.855,3.859,3.864,3.85,3.855,3.86,3.836,3.86,3.845,3.859,3.827,3.849,3.827,3.867,3.845,3.858,3.844,3.858,3.853,3.849,3.835,3.848,3.844,3.862,3.874,3.853
3.757,3.796,3.774,3.787,3.755,3.788,3.755,3.788,3.755,3.795,3.755,3.786,3.755,3.795,3.754,3.786,3.763,3.786,3.763,3.786,3.764,3.785,3.754,3.785,3.753,3.785,3.753,3.785,3.762,3.784,3.753,3.784,3.753,3.784,3.752,3.784,3.761,3.785,3.752,3.774,3.752,3.792,3.753,3.783,3.796,3.783,3.787,3.774,3.787,3.755,3.787,3.765,3.787,3.774,3.786,3.764,3.786,3.755,3.787,3.754,3.796,3.754,3.786,3.764,3.785,3.772,3.785,3.763,3.786,3.753,3.785,3.753,3.776,3.753,3.785,3.771,3.793,3.753,3.793,3.752,3.802,3.77,3.785,3.761,3.756,3.752,3.774,3.77,3.765,3.787,3.774,3.796,3.774,3.796,3.755,3.796,3.755,3.796,3.755,3.795,3.755,3.786,3.755,3.777,3.791,3.786,3.755,3.786,3.755,3.777,3.754,3.777,3.763,3.776,3.753,3.795,3.753,3.785,3.78,3.784,3.754,3.784,3.762,3.784,3.779,3.784,3.753,3.802,3.752,3.774,3.771,3.783,3.761,3.774,3.797,3.783,3.77,3.756,3.797,3.764,3.787,3.755,3.787,3.755,3.796,3.755,3.786,3.755,3.786,3.791,3.786,3.754,3.786,3.745,3.785,3.754,3.785,3.755,3.785,3.753,3.776,3.753,3.795,3.762,3.793,3.753,3.784,3.763,3.775,3.761,3.784,3.753,3.775,3.761,3.774,3.753,3.775,3.752,3.774,3.787,3.756,3.787,3.783,3.788,3.755,3.796,3.755,3.787,3.755,3.768,3.755,3.795,3.756,3.786,3.754,3.786,3.755,3.786,3.754,3.785,3.772,3.785,3.772,3.786,3.762,3.785,3.753,3.785,3.762,3.784,3.754,3.784,3.762,3.793,3.77,3.775,3.753,3.784,3.752,3.774,3.752,3.783,3.752,3.784,3.787,3.756,3.787,3.775,3.787,3.755,3.787,3.755,3.796,3.756,3.787,3.755,3.786,3.764,3.786,3.763,3.786,3.754,3.786,3.763,3.785,3.772,3.785,3.763,3.785,3.753,3.785,3.771,3.794,3.771,3.784,3.762,3.784,3.754,3.784,3.752,3.784,3.757,3.796,3.774
3.94,3.908,3.931,3.908,3.949,3.908,3.939,3.908,3.957,3.889,3.948,3.889,3.949,3.898,3.938,3.889,3.948,3.889,3.947,3.879,3.939,3.879,3.947,3.888,3.937,3.888,3.937,3.889,3.946,3.933,3.946,3.932,3.937,3.941,3.936,3.941,3.936,3.905,3.946,3.931,3.945,3.94,3.936,3.931,3.908,3.886,3.918,3.94,3.917,3.939,3.908,3.957,3.908,3.939,3.88,3.949,3.88,3.948,3.89,3.947,3.916,3.948,3.89,3.938,3.888,3.948,3.889,3.938,3.888,3.946,3.888,3.919,3.861,3.947,3.941,3.937,3.933,3.946,3.941,3.936,3.932,3.946,3.942,3.945,3.94,3.936,3.932,3.937,3.94,3.917,3.931,3.917,3.94,3.9,3.948,3.908,3.948,3.926,3.939,3.89,3.948,3.89,3.948,3.871,3.947,3.88,3.947,3.889,3.947,3.879,3.947,3.879,3.948,3.87,3.937,3.88,3.937,3.888,3.955,3.942,3.947,3.941,3.946,3.896,3.945,3.941,3.945,3.941,3.945,3.94,3.945,3.931,3.946,3.931,3.917,3.94,3.935,3.922,3.908,3.94,3.918,3.948,3.917,3.957,3.898,3.939,3.889,3.939,3.889,3.947,3.889,3.947,3.89,3.93,3.888,3.947,3.888,3.938,3.879,3.964,3.861,3.937,3.888,3.937,3.941,3.937,3.932,3.937,3.941,3.936,3.941,3.945,3.95,3.936,3.94,3.945,3.932,3.945,3.94,3.917,3.94,3.918,3.94,3.917,3.939,3.908,3.949,3.917,3.948,3.88,3.94,3.88,3.949,3.889,3.948,3.889,3.947,3.89,3.947,3.888,3.947,3.889,3.929,3.888,3.946,3.879,3.937,3.889,3.946,3.941,3.946,3.932,3.946,3.932,3.936,3.896,3.919,3.941,3.918,3.941,3.946,3.931,3.946,3.931,3.917,3.931,3.917,3.94,3.917,3.939,3.908,3.922,3.918,3.949,3.889,3.948,3.889,3.948,3.89,3.938,3.889,3.947,3.89,3.947,3.888,3.947,3.879,3.947,3.888,3.929,3.888,3.946,3.897,3.955,3.932,3.946,3.95,3.946,3.941,3.945,3.942,3.94,3.908,3.931
3.901,3.941,3.893,3.959,3.918,3.95,3.927,3.95,3.936,3.949,3.927,3.95,3.928,3.949,3.908,3.932,3.917,3.949,3.899,3.948,3.917,3.949,3.926,3.948,3.925,3.939,3.916,3.948,3.916,3.911,3.916,3.911,3.925,3.911,3.924,3.912,3.915,3.947,3.924,3.901,3.924,3.937,3.924,3.92,3.941,3.938,3.95,3.911,3.95,3.918,3.951,3.918,3.95,3.927,3.949,3.937,3.94,3.927,3.94,3.926,3.94,3.917,3.932,3.917,3.939,3.926,3.949,3.917,3.948,3.907,3.948,3.952,3.903,3.925,3.893,3.925,3.912,3.925,3.902,3.915,3.93,3.933,3.912,3.924,3.901,3.916,3.884,3.924,3.919,3.95,3.901,3.95,3.91,3.932,3.927,3.95,3.918,3.96,3.927,3.95,3.918,3.949,3.927,3.94,3.926,3.949,3.917,3.949,3.908,3.949,3.917,3.949,3.935,3.903,3.925,3.921,3.925,3.948,3.934,3.911,3.916,3.912,3.89,3.938,3.916,3.911,3.924,3.884,3.924,3.901,3.915,3.919,3.915,3.901,3.95,3.884,3.95,3.883,3.95,3.918,3.941,3.927,3.95,3.936,3.95,3.928,3.922,3.918,3.94,3.935,3.941,3.926,3.95,3.909,3.948,3.926,3.948,3.927,3.948,3.943,3.912,3.916,3.948,3.908,3.911,3.925,3.911,3.925,3.911,3.915,3.902,3.924,3.903,3.897,3.919,3.897,3.91,3.915,3.892,3.95,3.902,3.942,3.929,3.95,3.927,3.951,3.945,3.95,3.927,3.949,3.927,3.931,3.909,3.949,3.926,3.949,3.917,3.94,3.917,3.939,3.918,3.949,3.917,3.957,3.916,3.931,3.925,3.93,3.925,3.911,3.934,3.903,3.934,3.911,3.906,3.884,3.906,3.902,3.951,3.892,3.925,3.919,3.915,3.911,3.95,3.901,3.95,3.901,3.951,3.909,3.933,3.909,3.959,3.918,3.932,3.918,3.931,3.918,3.949,3.917,3.95,3.926,3.949,3.926,3.939,3.926,3.921,3.917,3.93,3.916,3.921,3.926,3.958,3.97,3.911,3.925,3.912,3.925,3.912,3.924,3.92,3.901,3.941,3.893
3.96,3.964,3.96,3.973,3.968,3.965,3.968,3.955,3.978,3.954,3.968,3.955,3.968,3.954,3.968,3.963,3.967,3.972,3.967,3.963,3.968,3.962,3.967,3.963,3.957,3.953,3.966,3.953,3.966,3.971,3.966,3.961,3.967,3.961,3.965,3.961,3.956,3.961,3.965,3.96,3.974,3.96,3.965,3.969,3.964,3.951,3.973,3.96,3.964,3.968,3.964,3.978,3.964,3.968,3.955,3.977,3.968,3.964,3.967,3.955,3.967,3.945,3.968,3.962,3.967,3.953,3.976,3.971,3.967,3.953,3.967,3.962,3.966,3.961,3.966,3.961,3.966,3.961,3.965,3.97,3.974,3.962,3.965,3.96,3.975,3.961,3.965,3.96,3.964,3.96,3.964,3.96,3.946,3.969,3.964,3.968,3.964,3.969,3.963,3.968,3.963,3.968,3.954,3.967,3.963,3.967,3.954,3.967,3.962,3.967,3.962,3.967,3.935,3.966,3.945,3.966,3.953,3.976,3.961,3.966,3.962,3.966,3.961,3.966,3.962,3.966,3.962,3.965,3.96,3.965,3.96,3.966,3.96,3.965,3.961,3.964,3.952,3.964,3.977,3.964,3.968,3.965,3.977,3.963,3.968,3.946,3.968,3.963,3.976,3.963,3.968,3.972,3.949,3.953,3.968,3.962,3.967,3.953,3.985,3.963,3.966,3.962,3.966,3.961,3.967,3.962,3.976,3.961,3.965,3.97,3.965,3.97,3.957,3.969,3.965,3.961,3.966,3.96,3.973,3.96,3.964,3.969,3.965,3.968,3.965,3.968,3.964,3.969,3.963,3.968,3.945,3.968,3.963,3.968,3.963,3.967,3.963,3.976,3.962,3.967,3.962,3.968,3.971,3.967,3.944,3.966,3.963,3.966,3.961,3.975,3.961,3.966,3.953,3.965,3.934,3.947,3.961,3.965,3.96,3.965,3.96,3.965,3.961,3.964,3.961,3.955,3.961,3.964,3.968,3.955,3.95,3.973,3.968,3.936,3.968,3.963,3.968,3.963,3.976,3.954,3.967,3.963,3.968,3.962,3.967,3.962,3.967,3.945,3.957,3.944,3.966,3.971,3.976,3.961,3.966,3.979,3.967,3.961,3.965,3.965,3.965,3.96,3.964,3.96
3.775,3.824,3.775,3.806,3.774,3.824,3.775,3.815,3.783,3.769,3.774,3.77,3.828,3.769,3.828,3.769,3.845,3.769,3.846,3.769,3.845,3.768,3.827,3.768,3.826,3.768,3.827,3.769,3.835,3.767,3.826,3.767,3.826,3.767,3.825,3.767,3.834,3.767,3.825,3.776,3.825,3.775,3.834,3.775,3.806,3.766,3.815,3.775,3.815,3.783,3.815,3.783,3.851,3.775,3.769,3.784,3.787,3.774,3.77,3.827,3.832,3.827,3.76,3.818,3.768,3.836,3.768,3.827,3.768,3.835,3.769,3.835,3.777,3.836,3.767,3.836,3.767,3.826,3.768,3.825,3.768,3.834,3.767,3.825,3.784,3.825,3.784,3.825,3.775,3.797,3.775,3.815,3.775,3.806,3.774,3.824,3.775,3.851,3.783,3.769,3.783,3.769,3.774,3.788,3.827,3.77,3.827,3.769,3.827,3.777,3.836,3.768,3.837,3.813,3.826,3.759,3.827,3.768,3.835,3.768,3.844,3.767,3.827,3.767,3.825,3.767,3.825,3.786,3.825,3.776,3.834,3.784,3.825,3.775,3.815,3.775,3.797,3.775,3.806,3.774,3.824,3.774,3.815,3.783,3.769,3.774,3.761,3.774,3.77,3.837,3.769,3.828,3.769,3.827,3.827,3.777,3.827,3.777,3.818,3.777,3.835,3.778,3.836,3.767,3.844,3.767,3.826,3.785,3.835,3.776,3.825,3.776,3.834,3.784,3.844,3.776,3.834,3.775,3.815,3.785,3.816,3.775,3.815,3.774,3.815,3.801,3.824,3.774,3.778,3.775,3.76,3.774,3.77,3.828,3.769,3.827,3.77,3.836,3.768,3.845,3.768,3.827,3.777,3.835,3.777,3.826,3.768,3.827,3.768,3.826,3.767,3.826,3.767,3.843,3.758,3.816,3.767,3.825,3.784,3.825,3.775,3.816,3.775,3.816,3.776,3.806,3.784,3.815,3.793,3.807,3.765,3.824,3.774,3.76,3.775,3.77,3.774,3.77,3.854,3.769,3.828,3.769,3.837,3.768,3.836,3.777,3.827,3.759,3.817,3.759,3.827,3.84,3.853,3.776,3.826,3.776,3.826,3.767,3.825,3.776,3.853,3.775,3.824,3.775
3.783,3.751,3.756,3.742,3.719,3.742,3.72,3.706,3.719,3.786,3.719,3.778,3.72,3.786,3.718,3.777,3.745,3.777,3.745,3.776,3.745,3.776,3.718,3.776,3.776,3.717,3.776,3.744,3.775,3.717,3.775,3.717,3.775,3.716,3.775,3.717,3.775,3.716,3.756,3.716,3.783,3.707,3.765,3.706,3.766,3.706,3.756,3.706,3.72,3.743,3.746,3.697,3.728,3.777,3.728,3.777,3.72,3.778,3.719,3.787,3.718,3.777,3.745,3.776,3.754,3.776,3.745,3.776,3.717,3.776,3.717,3.767,3.717,3.775,3.726,3.784,3.717,3.784,3.716,3.784,3.752,3.776,3.716,3.784,3.716,3.756,3.735,3.698,3.757,3.706,3.756,3.742,3.72,3.751,3.72,3.751,3.719,3.786,3.719,3.777,3.719,3.718,3.777,3.718,3.777,3.719,3.767,3.718,3.794,3.728,3.717,3.776,3.717,3.777,3.762,3.775,3.717,3.776,3.744,3.775,3.734,3.775,3.716,3.794,3.716,3.756,3.752,3.756,3.743,3.756,3.706,3.774,3.706,3.751,3.747,3.706,3.719,3.707,3.719,3.786,3.719,3.777,3.71,3.777,3.718,3.778,3.718,3.778,3.79,3.803,3.719,3.776,3.718,3.776,3.708,3.768,3.717,3.785,3.744,3.784,3.708,3.775,3.726,3.766,3.743,3.775,3.716,3.793,3.743,3.756,3.716,3.756,3.717,3.756,3.706,3.783,3.706,3.766,3.706,3.701,3.743,3.719,3.706,3.719,3.75,3.719,3.777,3.719,3.777,3.718,3.777,3.718,3.778,3.718,3.776,3.755,3.777,3.719,3.776,3.744,3.777,3.717,3.776,3.726,3.776,3.718,3.775,3.726,3.784,3.752,3.716,3.775,3.717,3.757,3.716,3.766,3.707,3.765,3.706,3.783,3.706,3.756,3.706,3.719,3.725,3.719,3.751,3.719,3.777,3.719,3.778,3.746,3.777,3.745,3.805,3.718,3.777,3.746,3.777,3.755,3.803,3.727,3.776,3.717,3.776,3.736,3.785,3.753,3.775,3.726,3.775,3.717,3.775,3.716,3.775,3.775,3.726,3.775,3.717,3.716,3.775,3.783,3.751,3.756
3.721,3.761,3.721,3.77,3.783,3.761,3.783,3.771,3.783,3.742,3.774,3.743,3.775,3.76,3.801,3.751,3.773,3.752,3.782,3.751,3.773,3.759,3.773,3.75,3.764,3.732,3.772,3.75,3.773,3.722,3.772,3.723,3.782,3.731,3.771,3.731,3.78,3.731,3.771,3.721,3.78,3.731,3.771,3.721,3.779,3.713,3.77,3.73,3.779,3.784,3.761,3.793,3.779,3.775,3.742,3.792,3.76,3.774,3.751,3.774,3.733,3.783,3.752,3.782,3.732,3.773,3.741,3.756,3.733,3.773,3.75,3.773,3.705,3.772,3.74,3.782,3.74,3.772,3.731,3.78,3.723,3.771,3.731,3.772,3.721,3.772,3.73,3.771,3.721,3.77,3.731,3.771,3.721,3.752,3.774,3.761,3.775,3.77,3.774,3.742,3.792,3.76,3.774,3.769,3.773,3.751,3.773,3.751,3.782,3.733,3.774,3.741,3.773,3.741,3.772,3.75,3.772,3.75,3.782,3.731,3.773,3.74,3.791,3.722,3.771,3.731,3.78,3.731,3.78,3.721,3.772,3.73,3.762,3.722,3.77,3.721,3.77,3.722,3.761,3.774,3.77,3.775,3.77,3.783,3.751,3.774,3.733,3.784,3.751,3.782,3.751,3.774,3.751,3.755,3.751,3.773,3.759,3.774,3.75,3.79,3.732,3.772,3.75,3.772,3.732,3.782,3.732,3.772,3.731,3.781,3.767,3.771,3.731,3.762,3.739,3.772,3.73,3.772,3.721,3.77,3.721,3.77,3.721,3.779,3.774,3.77,3.792,3.77,3.775,3.715,3.774,3.752,3.783,3.742,3.773,3.76,3.773,3.751,3.773,3.741,3.773,3.759,3.791,3.75,3.772,3.741,3.772,3.75,3.773,3.731,3.772,3.731,3.781,3.758,3.771,3.749,3.771,3.731,3.771,3.721,3.771,3.721,3.771,3.721,3.77,3.721,3.77,3.73,3.77,3.9,3.771,3.765,3.77,3.774,3.751,3.774,3.742,3.775,3.76,3.782,3.751,3.774,3.752,3.773,3.741,3.782,3.751,3.783,3.741,3.763,3.741,3.781,3.741,3.772,3.767,3.773,3.759,3.773,3.731,3.772,3.722,3.721,3.761,3.721

==> DistributedHart_TMC/Results/loopScalability_Energy.csv <==
5,0.24,0.018,0.24,0.017,21.946368,0,21.946368,0,0,0,0,0
10,0.63,0.04,0.62,0.038,21.946368,0,21.946368,0,0,0,0,0
15,1.12,0.05,1.121,0.056,43.892736,0,43.892736,0,0,0,0,0
20,1.72,0.09,1.72,0.09,43.892736,0,43.892736,0,0,0,0,0
25,2.29,0.105,2.3,0.14,87.785472,0,87.785472,0,0,0,0,0
30,2.71,0.11,2.72,0.11,87.785472,0,87.785472,0,0,0,0,0
35,3.3,0.1,3.3,0.1,175.570944,0,175.570944,0,0,0,0,0
40,3.9,0.15,3.889,0.154,175.570944,0,175.570944,0,0,0,0,0
45,4.47,0.133,4.482,0.13,351.141888,0,351.141888,0,0,0,0,0
50,5.07,0.196,5.05,0.19,351.141888,0,351.141888,0,0,0,0,0
55,5.95,0.196,5.95,0.196,702.283776,0,702.283776,0,0,0,0,0
60,7.05,0.196,7.05,0.196,702.283776,0,702.283776,0,0,0,0,0

==> DistributedHart_TMC/Results/loopScalability_Memory.csv <==
5,0.027,0.001,0.028,0.001,8,0,8,0,0.3,0,0.3,0
10,0.045,0.001,0.047,0.001,8,0,8,0,0.3,0,0.3,0
15,0.063,0.001,0.06,0.001,16,0,16,0,0.3,0,0.3,0
20,0.078,0.0023,0.079,0.002,16,0,16,0,0.3,0,0.3,0
25,0.091,0.0021,0.092,0.002,32,0,32,0,0.3,0,0.3,0
30,0.1,0.002,0.1,0.002,32,0,32,0,0.3,0,0.3,0
35,0.109,0.0019,0.1102,0.0017,64,0,64,0,0.3,0,0.3,0
40,0.12,0.002,0.1199,0.002,64,0,64,0,0.3,0,0.3,0
45,0.128,0.002,0.129,0.002,128,0,128,0,0.3,0,0.3,0
50,0.1376,0.0027,0.137,0.002,128,0,128,0,0.3,0,0.3,0
55,0.155,0.0027,0.155,0.0027,256,0,256,0,0.3,0,0.3,0
60,0.175,0.0027,0.175,0.0027,256,0,256,0,0.3,0,0.3,0

==> DistributedHart_TMC/Results/loopScalability_MemoryCompact.csv <==
5,0.027,0.001,0.028,0.001,1,0,0.001914063,0,0.0464,0,0,0
10,0.045,0.001,0.047,0.001,1,0,0.004335938,0,0.09728,0,0,0
15,0.063,0.001,0.06,0.001,2,0,0.0078125,0,0.15824,0,0,0
20,0.078,0.0023,0.079,0.002,2,0,0.010742188,0,0.22352,0,0,0
25,0.091,0.0021,0.092,0.002,4,0,0.01328125,0,0.26512,0,0,0
30,0.1,0.002,0.1,0.002,4,0,0.015507813,0,0.30032,0,0,0
35,0.109,0.0019,0.1102,0.0017,8,0,0.018203125,0,0.36208,0,0,0
40,0.12,0.002,0.1199,0.002,8,0,0.02046875,0,0.40944,0,0,0

==> DistributedHart_TMC/Results/loopScalability_Sched.csv <==
5,1,0,1,0,1,0,1,0,1,0,1,0
10,1,0,0.88,0,1,0,1,0,0.96,0,0.96,0
15,1,0,0.88,0,1,0,1,0,0.76,0,0.76,0
20,0.96,0,0.72,0,1,0,1,0,0.28,0,0.28,0
25,0.88,0,0.6,0,1,0,1,0,0.36,0,0.36,0
30,0.96,0,0.76,0,1,0,1,0,0.2,0,0.2,0
35,0.88,0,0.64,0,1,0,1,0,0.08,0,0.08,0
40,0.92,0,0.6,0,1,0,1,0,0,0,0,0
45,0.84,0,0.68,0,1,0,1,0,0,0,0,0
50,0.72,0,0.48,0,0.96,0,0.96,0,0,0,0,0
55,0.8,0,0.4,0,0.96,0,0.96,0,0,0,0,0
60,0.68,0,0.48,0,0.96,0,0.96,0,0,0,0,0

==> DistributedHart_TMC/Results/loopScalability_Time.csv <==
5,15.57894737,1.168421053,15.57894737,1.103508772,573.44,0,573.44,0,0,0,0,0
10,40.89473684,2.596491228,40.24561403,2.466666667,573.44,0,573.44,0,0,0,0,0
15,72.70175439,3.245614035,72.76666667,3.635087719,1146.88,0,1146.88,0,0,0,0,0
20,111.6491228,5.842105263,111.6491228,5.842105263,1146.88,0,1146.88,0,0,0,0,0
25,148.6491228,6.815789474,149.2982456,9.087719299,2293.76,0,2293.76,0,0,0,0,0
30,175.9122807,7.140350877,176.5614035,7.140350877,2293.76,0,2293.76,0,0,0,0,0
35,214.2105263,6.49122807,214.2105263,6.49122807,4587.52,0,4587.52,0,0,0,0,0
40,253.1578947,9.736842105,252.4438596,9.996491228,4587.52,0,4587.52,0,0,0,0,0
45,290.1578947,8.633333333,290.9368421,8.438596491,9175.04,0,9175.04,0,0,0,0,0
50,329.1052632,12.72280702,327.8070176,12.33333334,9175.04,0,9175.04,0,0,0,0,0
55,371.88,14,371.88,14,18350.08,0,18350.08,0,0,0,0,0
60,420.23,16,420.23,16,18350.08,0,18350.08,0,0,0,0,0

==> DistributedHart_TMC/Results/nodeScalability_Energy.csv <==
74,1.15,0.05,1.15,0.05,43.892736,0,43.892736,0
148,4.823386651,0.11,4.823386651,0.11,87.785472,0,87.785472,0
222,16.092581,0.22,16.092581,0.22,175.570944,0,175.570944,0
296,39.46367049,0.55,39.46367049,0.55,351.141888,0,351.141888,0
370,65.82406488,2.1,65.82406488,2.2,702.283776,0,702.283776,0
444,93.4870429,1.968,93.4870429,2.048,1404.567552,0,1404.567552,0
518,130.8219179,2.422,130.8219179,2.522,2809.135104,0,2809.135104,0
592,183.0668046,2.876,183.0668046,2.996,5618.270208,0,5618.270208,0

==> DistributedHart_TMC/Results/nodeScalability_Memory.csv <==
74,0.05,0.001,0.05,0.001,16,0,16,0
148,0.1,0.002,0.1,0.002,32,0,32,0
222,0.2,0.001,0.21,0.001,64,0,64,0
296,0.35,0.0009,0.34,0.0009,128,0,128,0
370,0.48,0.001,0.485,0.001,256,0,256,0
444,0.569,0.00085,0.57,0.00085,512,0,512,0
518,0.68,0.00074,0.681,0.00074,1024,0,1024,0
592,0.791,0.00063,0.792,0.00063,2048,0,2048,0

==> DistributedHart_TMC/Results/nodeScalability_Sched.csv <==
74,0.98,0,0.76,0,0.92,0,0.92,0
148,0.9,0,0.76,0,0.9,0,0.9,0
222,0.92,0,0.46,0,0.12,0,0.12,0
296,0.88,0,0.0032,0,0.1,0,0.1,0
370,0.8,0,0,0,0,0,0,0
444,0.76,0,0,0,0,0,0,0
518,0.64,0,0,0,0,0,0,0
592,0.56,0,0,0,0,0,0,0

==> DistributedHart_TMC/Results/nodeScalability_Time.csv <==
74,74.64912281,3.5,74.64912281,3.5,1146.88,0,1146.88,0
148,313.0970282,7.140350877,313.0970282,7.140350877,2293.76,0,2293.76,0
222,1044.606135,14,1044.606135,14,4587.52,0,4587.52,0
296,2561.676856,28,2561.676856,28,9175.04,0,9175.04,0
370,4272.790177,200,4272.790177,200,18350.08,0,18350.08,0
444,6068.457171,174.6859649,6068.457171,174.6859649,36700.16,0,36700.16,0
518,8491.949057,216.0719298,8491.949057,216.0719298,73400.32,0,73400.32,0
592,11883.28381,257.4578947,11883.28381,257.4578947,146800.64,0,146800.64,0

==> DistributedHart_TMC/Results/noise_Sched.csv <==
0,0.75,0,0.75,0,0.75,0,1,0
5,0.5,0,0.5,0,0.5,0,1,0
10,0.2,0,0.2,0,0.2,0,1,0
15,0.08,0,0.08,0,0.08,0,1,0
20,0,0,0,0,0,0,1,0

==> DistributedHart_TMC/Results/reliability_Sched.csv <==
1,0.96,0,0.72,0,1,0,1,0
2,0.96,0,0.72,0,1,0,1,0
3,0.96,0,0.72,0,1,0,1,0
4,0.96,0,0.72,0,1,0,1,0
5,0.96,0,0.72,0,1,0,1,0

==> DistributedHart_TMC/Results/unused.csv <==
4096,94.31152344,94.31152344,94.31152344,56.93359375,3863,3863,3560,2332

==> DistributedHart_TMC/Results/w_Sched.csv <==
5,1,0,1,0,1,0
10,1,0,1,0,1,0
15,1,0,0.96,0,1,0
20,0.96,0,0.88,0,0.92,0
25,0.88,0,0.76,0,0.84,0
30,0.96,0,0.84,0,0.88,0
